Fluid-Spatiotemporal Stochastic Geometry for Information Flow in Non-Stationary Fields: Kinematics and Field Reconstruction

Classical stochastic geometry primarily addresses forward analysis by prescribing spatial point-process laws and mobility models. It does not directly address the inverse problem of recovering directional macroscopic transport from aggregate density evolution in non-stationary spatial networks. This paper develops the kinematic foundation of fluid-spatiotemporal stochastic geometry (F-STSG), representing an evolving mobile population by an intensity field under an assumed continuum limit while retaining the network infrastructure as a discrete spatial measure. We formulate macroscopic transport reconstruction as an inverse boundary value problem. Under a strictly positive bounded intensity and compatible source and boundary data, an instantaneous weighted minimum-energy criterion selects a unique velocity representative from the admissible class. The reconstruction reduces to a weighted elliptic Neumann problem and separates density-identifiable transport from weighted-solenoidal circulation that is not identifiable from density evolution alone. We further derive the information flux, interface transport, velocity-divergence relation, and centroid dynamics. Numerical experiments examine reconstruction consistency and sensitivity, while the public New Era of Urban Traffic Monitoring with Aerial Footage (pNEUMA) dataset provides held-out validation of internal transport. A separate unmanned aerial vehicle (UAV) study evaluates the centroid as a causal downstream control reference under observation delay, motion constraints, and execution perturbations.

==> images/Figure8_definition_audit.csv <==
delay_steps,paired_runs,common_J_ref,mean_paired_per_run_gain,ratio_of_group_means
0,30,1.53113135020773,0.0128659223119372,0.0116918300895948
1,30,1.53113135020773,0.0351613349765987,0.0330852261235916
2,30,1.53113135020773,0.0645147342487716,0.0621295945072457
4,30,1.53113135020773,0.127926132270997,0.127320895190328
6,30,1.53113135020773,0.186880454064073,0.191096524607476
8,30,1.53113135020773,0.219442649932843,0.22573171015705


==> images/________________________.csv <==
delay_ratio,paired_groups,C1_J_service_mean,C1_J_service_ci95,C2_J_service_mean,C2_J_service_ci95,C3_J_service_mean,C3_J_service_ci95,C3_vs_C2_paired_gain_mean,gain_ci95_low,gain_ci95_high,C1_J_control_mean,C1_J_control_ci95,C2_J_control_mean,C2_J_control_ci95,C3_J_control_mean,C3_J_control_ci95,C1_tracking_lag_mean,C1_tracking_lag_ci95,C2_tracking_lag_mean,C2_tracking_lag_ci95,C3_tracking_lag_mean,C3_tracking_lag_ci95,C3_prediction_rmse_mean,wins,ties,losses
0,30,1.60591974428063,0.103208663686422,1.53113135020773,0.0947298651597068,1.51322962261626,0.0976459088328293,0.0128659223119364,0.0103313591128497,0.0154004855110232,0.0295998840619079,0.00375663025927233,0.0240505826025381,0.0029498880260673,0.0240968741369602,0.00257448190139374,3.36666666666667,0.893913998966283,4.03333333333333,0.318453061675377,3.3,0.461817100682466,0.00343793426898765,30,0,0
1,30,1.65278737542703,0.110330686966478,1.56723296527371,0.0925760220777733,1.51538070822928,0.0978635770219997,0.035161334976598,0.0288720496425395,0.0414506203106565,0.0291413862682947,0.00370757670792902,0.0243353638179924,0.00313566174588197,0.0245856094281593,0.00267469440892026,4.1,0.82649760970651,4.66666666666667,0.453941444736039,3.3,0.461817100682466,0.00669581277395268,30,0,0
2,30,1.71825409088443,0.121308981165002,1.62080095816801,0.0916375327381082,1.52010125186008,0.0982644172315017,0.0645147342487713,0.0526432302712283,0.0763862382263144,0.0292763320354335,0.00396603337428436,0.0246761584915138,0.00334968828282095,0.025022819788684,0.00290335067341835,4.76666666666667,0.849333333333333,5.33333333333333,0.343147477873408,3.33333333333333,0.453941444736039,0.0106854337600044,30,0,0
4,30,1.89307821675675,0.157063821394259,1.76803230472948,0.0984670989752118,1.5429248489659,0.100339009121728,0.127926132270996,0.105429112707654,0.150423151834337,0.0297386935135274,0.00438839500656559,0.0244848292791726,0.0033214662605957,0.0267533733281221,0.00332510987985642,6.16666666666667,0.71001268133945,7,0.29717443308293,3.33333333333333,0.453941444736039,0.0205904190118084,30,0,0
6,30,2.12464365295254,0.212841742026253,1.98714812834115,0.128743264433985,1.60741102713491,0.106429010956933,0.186880454064072,0.157162901721317,0.216598006406828,0.0303026948516019,0.00462976964573243,0.0248170105344924,0.00392512726011849,0.0321103960989762,0.00479854548105201,7.8,0.626185386232411,8.33333333333333,0.453941444736039,3.66666666666667,0.343147477873408,0.0327629978398941,30,0,0
8,30,2.39164229318768,0.278889737015611,2.24209656856553,0.179460175762197,1.73598427580598,0.1280487288115,0.219442649932842,0.190031478989221,0.248853820876463,0.0298614113856944,0.00455907685606495,0.02372814353529,0.00438157090532084,0.0372685180478896,0.00620418265811502,9.73333333333333,0.615756134243288,10,0.514721216810113,4.06666666666667,0.505487799762578,0.0469231989065711,30,0,0


==> images/___________________________.csv <==
mode,run_kind,scenario,seed,controller_id,delay_steps,speed_ratio,v_max,a_max,sweep_value,initial_x,initial_y,J_service,J_control,J_total,demand_capture_rate,tracking_rmse,tracking_lag_steps,constraint_violation_rate,constraint_violation_count,obstacle_violation_count,minimum_boundary_margin,near_boundary,solver_feasibility_rate,solve_time_mean_ms,solve_time_median_ms,solve_time_p95_ms,solve_time_max_ms,mean_iterations,max_linear_residual,prediction_rmse,solver_failure_count,fallback_count,failure_flag
full,主实验,场景一_平移热点,1,C0,4,1.25,0.05,0.018,NaN,0.18139780571421,0.220988412775541,7.48157586878451,0,7.48157586878451,0.139187264663805,0.326579733410109,12,0,0,0,0.14139780571421,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,1,C1,4,1.25,0.05,0.018,NaN,0.18139780571421,0.220988412775541,1.30305935663645,0.0122217306922499,1.30348711721068,0.723836786397868,0.0606551487653764,4,0,0,0,0.00600043233548735,1,1,15.9833333333333,14.91915,23.8541,35.7324,7.25,0,NaN,0,0,0
full,主实验,场景一_平移热点,1,C2,4,1.25,0.05,0.018,NaN,0.18139780571421,0.220988412775541,1.392361173547,0.012008196396003,1.39278146042086,0.678793345017139,0.0718847041235182,8,0,0,0,0.00600055194656614,1,1,14.7253016666667,14.0322,20.4722,23.6524,6.58333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,1,C3,4,1.25,0.05,0.018,NaN,0.18139780571421,0.220988412775541,1.22965108076195,0.0136603901198354,1.23012919441615,0.733242022136702,0.0495537668313423,3,0,0,0,0.00600006050069618,1,1,15.27649,14.19965,22.8644,25.6127,6.76666666666667,0,0.00673142192223211,0,0,0
full,主实验,场景一_平移热点,1,C4,4,1.25,0.05,0.018,NaN,0.18139780571421,0.220988412775541,1.22516628512306,0.0139392699262602,1.22565415957048,0.735163881651969,0.048793741537143,3,0,0,0,0.00600049153237192,1,1,14.7933466666667,14.338,19.7351,23.4984,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,2,C0,4,1.25,0.05,0.018,NaN,0.181011261248,0.219797942253018,7.51912645948889,0,7.51912645948889,0.139187264663805,0.327536510106315,12,0,0,0,0.141011261248,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,2,C1,4,1.25,0.05,0.018,NaN,0.181011261248,0.219797942253018,1.28981515539803,0.0122793268866468,1.29024493183906,0.727939595042721,0.0588074007625139,4,0,0,0,0.00600046008570923,1,1,15.49227,15.1216,21.24645,23.3919,7.18333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,2,C2,4,1.25,0.05,0.018,NaN,0.181011261248,0.219797942253018,1.39037126452346,0.0120189394784514,1.3907919274052,0.679042012081907,0.0716536498479556,8,0,0,0,0.00600000997588612,1,1,15.0783166666667,14.3774,21.7878,25.2071,6.6,0,NaN,0,0,0
full,主实验,场景一_平移热点,2,C3,4,1.25,0.05,0.018,NaN,0.181011261248,0.219797942253018,1.22779664317665,0.0138894586124681,1.22828277422808,0.733091202855359,0.049240923164443,3,0,0,0,0.0060001554956097,1,1,16.1987583333333,15.61705,22.7122,25.7749,6.93333333333333,0,0.00693738055988641,0,0,0
full,主实验,场景一_平移热点,2,C4,4,1.25,0.05,0.018,NaN,0.181011261248,0.219797942253018,1.22546442358873,0.0140064469212667,1.22595464923097,0.73503175502634,0.0488446331506472,3,0,0,0,0.00600049153237191,1,1,15.33486,14.94895,21.6519,22.9398,6.71666666666667,7.19537548033583e-17,NaN,0,0,0
full,主实验,场景一_平移热点,3,C0,4,1.25,0.05,0.018,NaN,0.17756006629542,0.219427345934029,7.62698202488555,0,7.62698202488555,0.126583023070558,0.330269220802113,12,0,0,0,0.13756006629542,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,3,C1,4,1.25,0.05,0.018,NaN,0.17756006629542,0.219427345934029,1.27620399405644,0.0143193492901647,1.2767051712816,0.728932895905602,0.0568459118619488,3,0,0,0,0.00600041780547994,1,1,16.811585,15.94035,22.9689,26.6251,7.11666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,3,C2,4,1.25,0.05,0.018,NaN,0.17756006629542,0.219427345934029,1.38838251859233,0.0120850396488813,1.38880549498004,0.67983860750209,0.0714219838076105,8,0,0,0,0.00600029238868612,1,1,14.335835,13.5703,19.28615,21.7521,6.6,0,NaN,0,0,0
full,主实验,场景一_平移热点,3,C3,4,1.25,0.05,0.018,NaN,0.17756006629542,0.219427345934029,1.22600652465033,0.0139713817861556,1.22649552301285,0.735364201341908,0.0489370330661212,3,0,0,0,0.00600007322183066,1,1,15.45609,14.9601,22.02845,27.7983,6.76666666666667,1.47519258093809e-16,0.00672752472912548,0,0,0
full,主实验,场景一_平移热点,3,C4,4,1.25,0.05,0.018,NaN,0.17756006629542,0.219427345934029,1.22617478952184,0.014149849048745,1.22667003423854,0.734743314138844,0.0489656779779442,3,0,0,0,0.00600049153237199,1,1,15.3998383333333,14.8504,20.93365,22.0162,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,4,C0,4,1.25,0.05,0.018,NaN,0.175473902375119,0.221782565978307,7.63552451654958,0,7.63552451654958,0.1164200564737,0.330484694154362,12,0,0,0,0.135473902375119,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,4,C1,4,1.25,0.05,0.018,NaN,0.175473902375119,0.221782565978307,1.28163329856844,0.0127225557963504,1.28207858802131,0.7294800439173,0.0576363262530655,3,0,0,0,0.00600006248025073,1,1,15.6420766666667,14.9218,23.973,27.6549,7.15,0,NaN,0,0,0
full,主实验,场景一_平移热点,4,C2,4,1.25,0.05,0.018,NaN,0.175473902375119,0.221782565978307,1.39464639276814,0.0121106524055173,1.39507026560234,0.678482160492044,0.0721491349493868,8,0,0,0,0.00600001708032684,1,1,14.376485,13.8004,20.59135,22.5731,6.65,0,NaN,0,0,0
full,主实验,场景一_平移热点,4,C3,4,1.25,0.05,0.018,NaN,0.175473902375119,0.221782565978307,1.22841303123645,0.0138676082505837,1.22889839752522,0.734001228582289,0.0493451279096182,3,0,0,0,0.00600008714866515,1,1,15.8518683333333,15.6919,21.16055,23.3934,6.81666666666667,0,0.00694266578655624,0,0,0
full,主实验,场景一_平移热点,4,C4,4,1.25,0.05,0.018,NaN,0.175473902375119,0.221782565978307,1.22610824784435,0.014132861208215,1.22660289798664,0.734743314138844,0.0489543521240112,3,0,0,0,0.00600049153237203,1,1,15.208165,14.78465,21.40205,25.9102,6.73333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,5,C0,4,1.25,0.05,0.018,NaN,0.179380156902359,0.219582723646125,7.57081625591222,0,7.57081625591222,0.139187264663805,0.328848995831946,12,0,0,0,0.139380156902359,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,5,C1,4,1.25,0.05,0.018,NaN,0.179380156902359,0.219582723646125,1.28554840220889,0.0125613287861065,1.28598804871641,0.729419461957349,0.0581996377247376,3,0,0,0,0.00600045992674431,1,1,16.6687116666667,16.4247,23.116,29.6038,7.23333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,5,C2,4,1.25,0.05,0.018,NaN,0.179380156902359,0.219582723646125,1.39144682528823,0.0120895217176815,1.39186995854834,0.678896466791317,0.0717786287782064,8,0,0,0,0.00600005867195923,1,1,17.532275,17.5205,22.41925,23.9176,6.56666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,5,C3,4,1.25,0.05,0.018,NaN,0.179380156902359,0.219582723646125,1.2280390567719,0.013830069086197,1.22852310918991,0.732404612954982,0.0492819311784155,3,0,0,0,0.0060000026528346,1,1,15.2127983333333,14.63505,20.9179,22.0458,6.83333333333333,0,0.00667872952211171,0,0,0
full,主实验,场景一_平移热点,5,C4,4,1.25,0.05,0.018,NaN,0.179380156902359,0.219582723646125,1.22580249827111,0.0140738548766003,1.22629508319179,0.73503175502634,0.0489022777144484,3,0,0,0,0.00600049153237206,1,1,16.0980816666667,16.09915,21.9144,24.3676,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,6,C0,4,1.25,0.05,0.018,NaN,0.176973401049116,0.218355941311669,7.66808167697491,0,7.66808167697491,0.126583023070558,0.331304621776884,12,0,0,0,0.136973401049116,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,6,C1,4,1.25,0.05,0.018,NaN,0.176973401049116,0.218355941311669,1.29490807702881,0.013322155075859,1.29537435245647,0.726597579791545,0.0595247210125562,4,0,0,0,0.00600043013938543,1,1,16.3684916666667,16.1547,22.49905,24.0631,7.38333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,6,C2,4,1.25,0.05,0.018,NaN,0.176973401049116,0.218355941311669,1.39008301089037,0.0121206900129503,1.39050723504082,0.679483344924146,0.0716201180487383,8,0,0,0,0.0060000002184319,1,1,15.3081716666667,15.15735,20.34175,24.4502,6.58333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,6,C3,4,1.25,0.05,0.018,NaN,0.176973401049116,0.218355941311669,1.22902818601522,0.0142850930610341,1.22952816427236,0.732328990798635,0.0494489052261307,3,0,0,0,0.00600063174320598,1,1,15.5255133333333,14.7951,23.47995,28.2753,6.8,0,0.00671843630093111,0,0,0
full,主实验,场景一_平移热点,6,C4,4,1.25,0.05,0.018,NaN,0.176973401049116,0.218355941311669,1.22650605797702,0.0142227485167042,1.2270038541751,0.734779624029621,0.0490220232218073,3,0,0,0,0.00600049153237202,1,1,14.6839383333333,14.31665,19.5399,22.0166,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,7,C0,4,1.25,0.05,0.018,NaN,0.182408019418839,0.220033042872007,7.47398860382726,0,7.47398860382726,0.139187264663805,0.326386071789627,12,0,0,0,0.142408019418839,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,7,C1,4,1.25,0.05,0.018,NaN,0.182408019418839,0.220033042872007,1.27224785165187,0.0128371823766904,1.27269715303505,0.73037635860353,0.0562629717369566,3,0,0,0,0.0060000613137505,1,1,15.60517,15.0939,20.73915,22.9203,7.08333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,7,C2,4,1.25,0.05,0.018,NaN,0.182408019418839,0.220033042872007,1.39442256669761,0.0119951581841332,1.39484239723405,0.677534422016953,0.0721232780691224,8,0,0,0,0.00600044229466233,1,1,16.5329433333333,16.5485,21.7573,23.3655,6.61666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,7,C3,4,1.25,0.05,0.018,NaN,0.182408019418839,0.220033042872007,1.22793675989094,0.0137220441311795,1.22841703143553,0.732163371235363,0.0492646302397381,3,0,0,0,0.0060009529895672,1,1,17.3395366666667,16.7231,22.17685,26.3983,6.81666666666667,0,0.00663957297670619,0,0,0
full,主实验,场景一_平移热点,7,C4,4,1.25,0.05,0.018,NaN,0.182408019418839,0.220033042872007,1.22517331158207,0.0139495004501645,1.22566154409782,0.735095640942635,0.0487949415497503,3,0,0,0,0.00600049153237195,1,1,16.0957083333333,16.2687,20.65115,24.1611,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,8,C0,4,1.25,0.05,0.018,NaN,0.180179586390429,0.22157528764719,7.50350993478716,0,7.50350993478716,0.139187264663805,0.327138946077853,12,0,0,0,0.140179586390429,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,8,C1,4,1.25,0.05,0.018,NaN,0.180179586390429,0.22157528764719,1.27495217320162,0.0123215971812944,1.27538342910296,0.730716391790838,0.0566621038658359,3,0,0,0,0.0060004595356464,1,1,15.5834666666667,15.27145,20.9276,24.6959,7,0,NaN,0,0,0
full,主实验,场景一_平移热点,8,C2,4,1.25,0.05,0.018,NaN,0.180179586390429,0.22157528764719,1.39451083100544,0.0119900811142058,1.39493048384444,0.67875637324903,0.0721334756630592,8,0,0,0,0.00600003426848263,1,1,16.2107666666667,16.1045,21.48635,27.7856,6.6,0,NaN,0,0,0
full,主实验,场景一_平移热点,8,C3,4,1.25,0.05,0.018,NaN,0.180179586390429,0.22157528764719,1.23216588361036,0.0143061484389008,1.23266659880572,0.733015954652766,0.0499748855724726,3,0,0,0,0.00600010420185206,1,1,15.9756533333333,15.08985,22.3409,24.6583,6.83333333333333,0,0.00679223273058531,0,0,0
full,主实验,场景一_平移热点,8,C4,4,1.25,0.05,0.018,NaN,0.180179586390429,0.22157528764719,1.22527004911947,0.0139559826923372,1.2257585085137,0.73503175502634,0.0488114598545636,3,0,0,0,0.00600049153237192,1,1,16.7146566666667,16.64055,21.9325,25.0749,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,9,C0,4,1.25,0.05,0.018,NaN,0.179156843576149,0.223498989918903,7.49066598868492,0,7.49066598868492,0.139187264663805,0.326811603638178,12,0,0,0,0.139156843576149,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,9,C1,4,1.25,0.05,0.018,NaN,0.179156843576149,0.223498989918903,1.29317174847079,0.0119547489017412,1.29359016468236,0.725640652532611,0.0592811403594969,4,0,0,0,0.0060004323354685,1,1,18.4569283333333,18.59295,23.04415,26.4026,7.36666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,9,C2,4,1.25,0.05,0.018,NaN,0.179156843576149,0.223498989918903,1.39132423599518,0.0118939561590415,1.39174052446075,0.679069992590787,0.0717643950326027,8,0,0,0,0.00600009241905103,1,1,15.6640783333333,15.29795,19.5899,21.9819,6.63333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,9,C3,4,1.25,0.05,0.018,NaN,0.179156843576149,0.223498989918903,1.22706628406318,0.0136852150010583,1.22754526658822,0.73242906477406,0.0491171646392128,3,0,0,0,0.00600000282242479,1,1,16.29496,15.7089,21.69095,25.5167,6.8,0,0.00678215738879839,0,0,0
full,主实验,场景一_平移热点,9,C4,4,1.25,0.05,0.018,NaN,0.179156843576149,0.223498989918903,1.22509176330937,0.0139138159334501,1.22557874686704,0.734997382320215,0.0487810125250115,3,0,0,0,0.00600049153237195,1,1,15.6456066666667,15.19925,20.18855,21.3845,6.71666666666667,1.76538606866741e-17,NaN,0,0,0
full,主实验,场景一_平移热点,10,C0,4,1.25,0.05,0.018,NaN,0.179565493376811,0.218728477817201,7.58460603135955,0,7.58460603135955,0.126583023070558,0.3291982558436,12,0,0,0,0.139565493376811,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,10,C1,4,1.25,0.05,0.018,NaN,0.179565493376811,0.218728477817201,1.29356276086531,0.0129159264326153,1.29401481829045,0.725689680209341,0.0593360807229828,4,0,0,0,0.00600006132164435,1,1,16.2010583333333,15.46245,22.7333,28.8004,7.06666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,10,C2,4,1.25,0.05,0.018,NaN,0.179565493376811,0.218728477817201,1.39112292586642,0.0120081710708528,1.3915432118539,0.679457307150755,0.0717410149467008,8,0,0,0,0.00600004514918634,1,1,14.9265616666667,14.16495,21.38425,23.0453,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,10,C3,4,1.25,0.05,0.018,NaN,0.179565493376811,0.218728477817201,1.22586858449142,0.0139055869923654,1.22635528003615,0.735407386335423,0.0489135380305504,3,0,0,0,0.00600004078851736,1,1,15.9327016666667,15.1577,22.77555,25.5093,6.91666666666667,9.04292374488691e-18,0.00689104724641279,0,0,0
full,主实验,场景一_平移热点,10,C4,4,1.25,0.05,0.018,NaN,0.179565493376811,0.218728477817201,1.22593892547703,0.0141070716317655,1.22643267298414,0.735057388670557,0.0489255204614763,3,0,0,0,0.00600049153237196,1,1,16.2209066666667,15.39755,23.2428,25.9082,6.71666666666667,8.88012401242463e-17,NaN,0,0,0
full,主实验,场景一_平移热点,11,C0,4,1.25,0.05,0.018,NaN,0.180453956580177,0.21632223518659,7.61341358778959,0,7.61341358778959,0.121455232904125,0.329926685175614,12,0,0,0,0.140453956580177,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,11,C1,4,1.25,0.05,0.018,NaN,0.180453956580177,0.21632223518659,1.29643613313638,0.013395003472479,1.29690495825791,0.725590015374411,0.0597382625577228,4,0,0,0,0.00600046349953953,1,1,16.6848816666667,16.6411,21.4201,24.787,7.26666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,11,C2,4,1.25,0.05,0.018,NaN,0.180453956580177,0.21632223518659,1.38925205040138,0.0120525431150054,1.3896738894104,0.679026641734643,0.0715233665862568,8,0,0,0,0.00600039094774783,1,1,16.0482633333333,15.5016,22.4286,24.3527,6.65,0,NaN,0,0,0
full,主实验,场景一_平移热点,11,C3,4,1.25,0.05,0.018,NaN,0.180453956580177,0.21632223518659,1.22326200396304,0.0138655970489677,1.22374729985975,0.736691987727479,0.0484674240481145,3,0,0,0,0.00600135666023958,1,1,15.892055,15.2952,21.0001,23.6902,6.9,0,0.00697384017804882,0,0,0
full,主实验,场景一_平移热点,11,C4,4,1.25,0.05,0.018,NaN,0.180453956580177,0.21632223518659,1.22626677827912,0.0141950778898747,1.22676360600526,0.734863953644772,0.0489813307883159,3,0,0,0,0.00600049153237191,1,1,16.2567383333333,15.9056,23.49725,27.5332,6.73333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,12,C0,4,1.25,0.05,0.018,NaN,0.182153748318904,0.219766671186676,7.48717584347031,0,7.48717584347031,0.139187264663805,0.32672259668662,12,0,0,0,0.142153748318904,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,12,C1,4,1.25,0.05,0.018,NaN,0.182153748318904,0.219766671186676,1.28631818027577,0.012793303966019,1.28676594591458,0.727711927732469,0.0583097544647426,4,0,0,0,0.00600046132312115,1,1,16.9444966666667,16.2949,24.46625,28.0178,7.21666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,12,C2,4,1.25,0.05,0.018,NaN,0.182153748318904,0.219766671186676,1.39396073895328,0.0120363842561956,1.39438201240225,0.67796563656033,0.0720698973938764,8,0,0,0,0.00600019180697219,1,1,15.516975,15.04275,20.76,23.6951,6.58333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,12,C3,4,1.25,0.05,0.018,NaN,0.182153748318904,0.219766671186676,1.23024072476589,0.0140077052036446,1.23073099444802,0.732042572313119,0.0496528267799595,3,0,0,0,0.0060004867070166,1,1,15.6917183333333,15.3105,21.7287,23.763,6.85,0,0.00672529026321614,0,0,0
full,主实验,场景一_平移热点,12,C4,4,1.25,0.05,0.018,NaN,0.182153748318904,0.219766671186676,1.22526897098172,0.0139700517758579,1.22575792279388,0.734963514317006,0.0488112757892183,3,0,0,0,0.00600049153237206,1,1,15.2117083333333,14.8531,19.11285,26.5028,6.71666666666667,5.3473189960164e-17,NaN,0,0,0
full,主实验,场景一_平移热点,13,C0,4,1.25,0.05,0.018,NaN,0.183323116337009,0.218301738157731,7.48675348580356,0,7.48675348580356,0.141324728199046,0.326711823923166,12,0,0,0,0.143323116337009,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,13,C1,4,1.25,0.05,0.018,NaN,0.183323116337009,0.218301738157731,1.29098317919317,0.0126507802682752,1.29142595650256,0.727243023586904,0.0589726839112426,3,0,0,0,0.00600045918045117,1,1,17.533165,17.1021,22.7438,29.9199,7.4,0,NaN,0,0,0
full,主实验,场景一_平移热点,13,C2,4,1.25,0.05,0.018,NaN,0.183323116337009,0.218301738157731,1.39148328453174,0.0119741042232394,1.39190237817955,0.678267133247147,0.0717828614875316,8,0,0,0,0.00600009420489403,1,1,14.6502483333333,14.67455,18.59925,21.4005,6.63333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,13,C3,4,1.25,0.05,0.018,NaN,0.183323116337009,0.218301738157731,1.22885388174977,0.0139947656534496,1.22934369854765,0.731320744747202,0.0494195220229015,3,0,0,0,0.00600052255104291,1,1,14.8592683333333,14.2952,21.3679,22.9626,6.93333333333333,2.05625718275454e-17,0.0070474555837248,0,0,0
full,主实验,场景一_平移热点,13,C4,4,1.25,0.05,0.018,NaN,0.183323116337009,0.218301738157731,1.22535254352389,0.0140021666263403,1.22584261935581,0.734963514317006,0.0488255416751712,3,0,0,0,0.00600049153237195,1,1,15.3075933333333,15.1738,20.678,21.5041,6.73333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,14,C0,4,1.25,0.05,0.018,NaN,0.179624500547445,0.221072004361039,7.53062584726506,0,7.53062584726506,0.139187264663805,0.327828952222893,12,0,0,0,0.139624500547445,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,14,C1,4,1.25,0.05,0.018,NaN,0.179624500547445,0.221072004361039,1.29450702843329,0.0124096810236986,1.29494136726911,0.724245209351018,0.0594685485644629,4,0,0,0,0.00600006133553296,1,1,16.1262116666667,15.56155,23.24715,25.5921,7.16666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,14,C2,4,1.25,0.05,0.018,NaN,0.179624500547445,0.221072004361039,1.3953123565508,0.011997547982092,1.39573227073018,0.677525528950258,0.0722260138061248,8,0,0,0,0.00600000137423722,1,1,14.4019983333333,14.0138,20.7369,23.5607,6.58333333333333,1.14491749414469e-16,NaN,0,0,0
full,主实验,场景一_平移热点,14,C3,4,1.25,0.05,0.018,NaN,0.179624500547445,0.221072004361039,1.22942812205425,0.0139494363423773,1.22991635232624,0.732315583735857,0.0495162582260955,3,0,0,0,0.00600029829918755,1,1,15.9258,15.30275,21.6254,23.9665,6.91666666666667,0,0.00695096642149185,0,0,0
full,主实验,场景一_平移热点,14,C4,4,1.25,0.05,0.018,NaN,0.179624500547445,0.221072004361039,1.22546642047503,0.0139980038175146,1.22595635060865,0.73503175502634,0.0488449738362066,3,0,0,0,0.006000491532372,1,1,15.0977566666667,14.613,21.67275,22.9781,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,15,C0,4,1.25,0.05,0.018,NaN,0.180531102615764,0.221099147931276,7.50395266966908,0,7.50395266966908,0.139187264663805,0.327150223835514,12,0,0,0,0.140531102615764,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,15,C1,4,1.25,0.05,0.018,NaN,0.180531102615764,0.221099147931276,1.28533253518161,0.0126937160339626,1.2857768152428,0.727981653401252,0.058168720524889,4,0,0,0,0.00600003784432539,1,1,16.1271033333333,15.67245,21.00305,23.2453,7.26666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,15,C2,4,1.25,0.05,0.018,NaN,0.180531102615764,0.221099147931276,1.39511775324754,0.0119882656418137,1.39553734254501,0.678182112448712,0.0722035572664868,8,0,0,0,0.00600004108874852,1,1,14.7413516666667,14.1317,20.45855,22.1251,6.56666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,15,C3,4,1.25,0.05,0.018,NaN,0.180531102615764,0.221099147931276,1.23028442047868,0.0137995245734826,1.23076740383875,0.733378706627726,0.0496601597774356,3,0,0,0,0.00600022967925731,1,1,14.9145766666667,14.5277,20.7583,23.4738,6.83333333333333,0,0.006793476697535,0,0,0
full,主实验,场景一_平移热点,15,C4,4,1.25,0.05,0.018,NaN,0.180531102615764,0.221099147931276,1.22529828684794,0.0139642817731083,1.22578703671,0.73503175502634,0.0488162805008893,3,0,0,0,0.00600049153237199,1,1,15.3598083333333,14.3297,23.3626,25.624,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,16,C0,4,1.25,0.05,0.018,NaN,0.17977953033444,0.220414444075894,7.54076307624186,0,7.54076307624186,0.139187264663805,0.32808653695609,12,0,0,0,0.13977953033444,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,16,C1,4,1.25,0.05,0.018,NaN,0.17977953033444,0.220414444075894,1.28365539829898,0.0130564295344584,1.28411237333268,0.727470458043905,0.0579279532361141,3,0,0,0,0.00600046580017556,1,1,15.6346066666667,15.27965,21.84545,25.9618,7.11666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,16,C2,4,1.25,0.05,0.018,NaN,0.17977953033444,0.220414444075894,1.39731258278688,0.0120581324264701,1.39773461742181,0.67734230794966,0.0724564294887431,8,0,0,0,0.00600001452034715,1,1,15.692725,15.1245,21.3547,23.1192,6.61666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,16,C3,4,1.25,0.05,0.018,NaN,0.17977953033444,0.220414444075894,1.22863358192972,0.0138699069987352,1.22911902867468,0.732313987568792,0.0493823601431167,3,0,0,0,0.00600005748744066,1,1,14.4300116666667,13.99745,18.96535,21.7964,6.8,0,0.00674755898405897,0,0,0
full,主实验,场景一_平移热点,16,C4,4,1.25,0.05,0.018,NaN,0.17977953033444,0.220414444075894,1.22556583761759,0.0140215414455542,1.22605659156819,0.73503175502634,0.0488619322319093,3,0,0,0,0.00600049153237212,1,1,15.3759433333333,14.75205,22.64285,24.2194,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,17,C0,4,1.25,0.05,0.018,NaN,0.181808683748394,0.219272579134154,7.50806506005809,0,7.50806506005809,0.139187264663805,0.327254959924894,12,0,0,0,0.141808683748394,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,17,C1,4,1.25,0.05,0.018,NaN,0.181808683748394,0.219272579134154,1.29770585912202,0.0134763592480928,1.29817753169571,0.726400102333978,0.0599151242440186,4,0,0,0,0.00600046140452369,1,1,15.72589,15.4619,21.29435,23.3081,7.21666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,17,C2,4,1.25,0.05,0.018,NaN,0.181808683748394,0.219272579134154,1.38876487942246,0.0119449302822763,1.38918295198234,0.67932232837575,0.0714665827608735,8,0,0,0,0.00600025017018681,1,1,14.8670683333333,14.4867,21.1489,25.3835,6.61666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,17,C3,4,1.25,0.05,0.018,NaN,0.181808683748394,0.219272579134154,1.22370979917434,0.0138115378287207,1.22419320299835,0.735089642772382,0.0485443554636531,3,0,0,0,0.00600000427798708,1,1,16.2162333333333,15.69,21.77785,27.6964,6.86666666666667,0,0.00694560006299719,0,0,0
full,主实验,场景一_平移热点,17,C4,4,1.25,0.05,0.018,NaN,0.181808683748394,0.219272579134154,1.22542580235672,0.0140044657639411,1.22591595865846,0.734963514317006,0.0488380435769196,3,0,0,0,0.00600049153237193,1,1,15.3879016666667,14.75005,22.69485,25.8511,6.71666666666667,1.00088801179357e-16,NaN,0,0,0
full,主实验,场景一_平移热点,18,C0,4,1.25,0.05,0.018,NaN,0.178823728454885,0.218287744676632,7.61592146551176,0,7.61592146551176,0.126583023070558,0.329990023414353,12,0,0,0,0.138823728454885,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,18,C1,4,1.25,0.05,0.018,NaN,0.178823728454885,0.218287744676632,1.29035554096099,0.0130327433084308,1.29081168697678,0.725083677474499,0.0588839265886055,4,0,0,0,0.0060000613337621,1,1,16.10749,15.84705,22.0904,24.9492,7.2,0,NaN,0,0,0
full,主实验,场景一_平移热点,18,C2,4,1.25,0.05,0.018,NaN,0.178823728454885,0.218287744676632,1.39539288390709,0.0121351119532991,1.39581761282546,0.678427205046521,0.0722353043388576,8,0,0,0,0.00600040464200152,1,1,14.8651466666667,14.741,20.47535,21.5215,6.63333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,18,C3,4,1.25,0.05,0.018,NaN,0.178823728454885,0.218287744676632,1.23073396687594,0.0144143406890723,1.23123846880006,0.733168886785579,0.0497355396982355,3,0,0,0,0.00600004250387445,1,1,15.8971983333333,16.09925,20.4859,23.7908,6.88333333333333,0,0.00688471828511621,0,0,0
full,主实验,场景一_平移热点,18,C4,4,1.25,0.05,0.018,NaN,0.178823728454885,0.218287744676632,1.22616638596186,0.014155067514912,1.22666181332489,0.734909813470598,0.0489642477784236,3,0,0,0,0.00600049153237192,1,1,15.1748283333333,14.58575,22.646,24.1766,6.71666666666667,7.01055289124494e-17,NaN,0,0,0
full,主实验,场景一_平移热点,19,C0,4,1.25,0.05,0.018,NaN,0.181195518707094,0.221902570197619,7.46713982924621,0,7.46713982924621,0.139187264663805,0.326211161083195,12,0,0,0,0.141195518707094,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,19,C1,4,1.25,0.05,0.018,NaN,0.181195518707094,0.221902570197619,1.30736295112619,0.012855971665556,1.30781291013448,0.721546913448786,0.0612435600416803,4,0,0,0,0.00600046032656458,1,1,16.07942,15.36215,23.50315,26.1921,7.26666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,19,C2,4,1.25,0.05,0.018,NaN,0.181195518707094,0.221902570197619,1.39144641699168,0.0119177849896748,1.39186353946632,0.679561905156925,0.0717785813759033,8,0,0,0,0.00600002257376875,1,1,16.0379666666667,15.4396,22.8676,25.3897,6.56666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,19,C3,4,1.25,0.05,0.018,NaN,0.181195518707094,0.221902570197619,1.22611452958152,0.0135389773854378,1.22658839379001,0.734719255197697,0.0489554214311465,3,0,0,0,0.00600030255972468,1,1,16.93195,16.63895,24.77325,27.5628,6.78333333333333,0,0.00667326911143742,0,0,0
full,主实验,场景一_平移热点,19,C4,4,1.25,0.05,0.018,NaN,0.181195518707094,0.221902570197619,1.22502865787364,0.0139061416940136,1.22551537283293,0.735163881651969,0.0487702309375614,3,0,0,0,0.00600049153237203,1,1,15.7479333333333,15.316,21.44405,23.2941,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,20,C0,4,1.25,0.05,0.018,NaN,0.17977339397492,0.21991595204139,7.55204437737201,0,7.55204437737201,0.139187264663805,0.328372954759284,12,0,0,0,0.13977339397492,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,20,C1,4,1.25,0.05,0.018,NaN,0.17977339397492,0.21991595204139,1.28443645124142,0.0129706108586036,1.28489042262147,0.728358290822973,0.0580402042998312,4,0,0,0,0.00600045951754422,1,1,16.451325,15.71095,22.9837,25.5801,7.21666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,20,C2,4,1.25,0.05,0.018,NaN,0.17977339397492,0.21991595204139,1.39798934081733,0.0121028445025004,1.39841294037492,0.677534592892343,0.072534222783212,8,0,0,0,0.00600019681229053,1,1,15.4768,14.53815,22.5628,24.3302,6.58333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,20,C3,4,1.25,0.05,0.018,NaN,0.17977339397492,0.21991595204139,1.22688048515293,0.0136460700618463,1.22735809760509,0.733072535222493,0.0490856314382452,3,0,0,0,0.00600000881051704,1,1,16.5976716666667,16.138,23.0622,27.0478,6.81666666666667,0,0.00674154574543616,0,0,0
full,主实验,场景一_平移热点,20,C4,4,1.25,0.05,0.018,NaN,0.17977339397492,0.21991595204139,1.22566457519823,0.0140443345846076,1.22615612690869,0.73503175502634,0.0488787688856792,3,0,0,0,0.00600049153237205,1,1,15.794635,15.0194,22.37015,25.6267,6.71666666666667,3.96038724818221e-17,NaN,0,0,0
full,主实验,场景一_平移热点,21,C0,4,1.25,0.05,0.018,NaN,0.178651019841465,0.220485731948439,7.5717473022671,0,7.5717473022671,0.139187264663805,0.328872588549012,12,0,0,0,0.138651019841465,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,21,C1,4,1.25,0.05,0.018,NaN,0.178651019841465,0.220485731948439,1.29043377772594,0.0128427349824641,1.29088327345033,0.727438616763848,0.0588949977211552,4,0,0,0,0.00600046139989791,1,1,16.9745966666667,16.6044,25.4607,26.8192,7.41666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,21,C2,4,1.25,0.05,0.018,NaN,0.178651019841465,0.220485731948439,1.39260076252461,0.0120693405193275,1.39302318944278,0.678108547786328,0.0719124734420432,8,0,0,0,0.00600000488787471,1,1,16.00649,15.83375,22.04885,23.6117,6.56666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,21,C3,4,1.25,0.05,0.018,NaN,0.178651019841465,0.220485731948439,1.23238938645324,0.0143265617501186,1.23289081611449,0.732787320613618,0.0500121408796218,3,0,0,0,0.00600006204481669,1,1,16.56886,15.9917,22.1611,25.2781,6.81666666666667,0,0.00656498594734137,0,0,0
full,主实验,场景一_平移热点,21,C4,4,1.25,0.05,0.018,NaN,0.178651019841465,0.220485731948439,1.22575904212551,0.0140601091626485,1.2262511459462,0.734865255694585,0.0488948718841518,3,0,0,0,0.00600049153237209,1,1,17.7734433333333,17.46805,24.4835,27.1195,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,22,C0,4,1.25,0.05,0.018,NaN,0.179573807017215,0.220891181316153,7.53609694661489,0,7.53609694661489,0.139187264663805,0.327967996769081,12,0,0,0,0.139573807017215,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,22,C1,4,1.25,0.05,0.018,NaN,0.179573807017215,0.220891181316153,1.28210124829131,0.0126726242413148,1.28254479013976,0.729242201402116,0.0577039449777713,3,0,0,0,0.00600046578781364,1,1,16.6240633333333,16.0431,22.8074,28.8725,7.01666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,22,C2,4,1.25,0.05,0.018,NaN,0.179573807017215,0.220891181316153,1.39179166230587,0.0120024757013908,1.39221174895542,0.678875841269619,0.0718186524024707,8,0,0,0,0.00600000014912884,1,1,15.7144316666667,15.5896,20.8175,25.6402,6.61666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,22,C3,4,1.25,0.05,0.018,NaN,0.179573807017215,0.220891181316153,1.22793529555907,0.0138941948756855,1.22842159237972,0.732202085814295,0.0492643825408075,3,0,0,0,0.00600003388582634,1,1,16.0273266666667,15.51435,21.3202,24.4558,6.81666666666667,0,0.00685652581450936,0,0,0
full,主实验,场景一_平移热点,22,C4,4,1.25,0.05,0.018,NaN,0.179573807017215,0.220891181316153,1.22551057357425,0.0140078079030406,1.22600084685086,0.73503175502634,0.0488525061183835,3,0,0,0,0.00600049153237192,1,1,15.7344333333333,15,21.49825,23.737,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,23,C0,4,1.25,0.05,0.018,NaN,0.180336410731912,0.221341450389878,7.50417623420496,0,7.50417623420496,0.139187264663805,0.327155918533083,12,0,0,0,0.140336410731912,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,23,C1,4,1.25,0.05,0.018,NaN,0.180336410731912,0.221341450389878,1.29961037539803,0.0125066522527481,1.30004810822688,0.724026182156377,0.060179432126846,4,0,0,0,0.00600007412852163,1,1,16.6122783333333,15.84745,23.0438,29.7295,7.23333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,23,C2,4,1.25,0.05,0.018,NaN,0.180336410731912,0.221341450389878,1.39315129838228,0.011996006769549,1.39357115861921,0.678346280487664,0.0719762421510075,8,0,0,0,0.0060004039029012,1,1,15.60434,15.78625,20.2442,21.0512,6.65,0,NaN,0,0,0
full,主实验,场景一_平移热点,23,C3,4,1.25,0.05,0.018,NaN,0.180336410731912,0.221341450389878,1.23639203607216,0.0146015958545842,1.23690309192707,0.730699512700109,0.0506746984435543,3,0,0,0,0.00600042121639102,1,1,16.5235433333333,16.11905,22.6331,25.9162,6.86666666666667,0,0.00687956372719395,0,0,0
full,主实验,场景一_平移热点,23,C4,4,1.25,0.05,0.018,NaN,0.180336410731912,0.221341450389878,1.22528664792729,0.0139605392104162,1.22577526679966,0.73503175502634,0.0488142936027008,3,0,0,0,0.00600049153237202,1,1,15.892595,15.7979,21.1335,23.8011,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,24,C0,4,1.25,0.05,0.018,NaN,0.180825612978335,0.215089640105655,7.63086815185776,0,7.63086815185776,0.118009182919153,0.330367260775194,12,0,0,0,0.140825612978335,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,24,C1,4,1.25,0.05,0.018,NaN,0.180825612978335,0.215089640105655,1.28307126336552,0.0124140647503108,1.28350575563178,0.729143304184478,0.057843860382076,3,0,0,0,0.00600046140779045,1,1,17.4433533333333,16.7355,24.85995,29.7312,7.13333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,24,C2,4,1.25,0.05,0.018,NaN,0.180825612978335,0.215089640105655,1.39432292800052,0.0121899502122396,1.39474957625795,0.678196522397847,0.0721117646052605,8,0,0,0,0.006000551323405,1,1,15.5282733333333,14.6759,21.8638,25.3496,6.73333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,24,C3,4,1.25,0.05,0.018,NaN,0.180825612978335,0.215089640105655,1.22738879565718,0.0138988907247947,1.22787525683255,0.73489283465587,0.0491718522676212,3,0,0,0,0.00600030483767219,1,1,15.8460783333333,15.0373,22.9475,25.1021,6.98333333333333,0,0.00672467590997345,0,0,0
full,主实验,场景一_平移热点,24,C4,4,1.25,0.05,0.018,NaN,0.180825612978335,0.215089640105655,1.22645727821587,0.0142379571672168,1.22695560671672,0.734882299384717,0.0490137303695637,3,0,0,0,0.00600049153237202,1,1,16.7180983333333,15.55195,24.989,25.8149,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,25,C0,4,1.25,0.05,0.018,NaN,0.18093508324352,0.219726971404172,7.52289336133358,0,7.52289336133358,0.139187264663805,0.327632335324271,12,0,0,0,0.14093508324352,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,25,C1,4,1.25,0.05,0.018,NaN,0.18093508324352,0.219726971404172,1.29973386303995,0.0136631544905514,1.30021207344712,0.724988415572303,0.0601965296215233,4,0,0,0,0.00600046585653169,1,1,16.5917516666667,16.2912,22.5113,23.9413,7.23333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,25,C2,4,1.25,0.05,0.018,NaN,0.18093508324352,0.219726971404172,1.39275832219005,0.0120104853845007,1.39317868917851,0.678822825393002,0.0719307293927753,8,0,0,0,0.00600000279274444,1,1,15.0817316666667,14.8838,21.38485,23.4825,6.63333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,25,C3,4,1.25,0.05,0.018,NaN,0.18093508324352,0.219726971404172,1.2292222021754,0.0139029734908837,1.22970880624758,0.733581907615594,0.0494815908266134,3,0,0,0,0.00600031983461125,1,1,15.923645,15.5532,21.3054,23.4499,6.83333333333333,0,0.00669487649809808,0,0,0
full,主实验,场景一_平移热点,25,C4,4,1.25,0.05,0.018,NaN,0.18093508324352,0.219726971404172,1.22549189893715,0.0140123274914007,1.22598233039935,0.73503175502634,0.0488493204670741,3,0,0,0,0.00600049153237206,1,1,15.6369983333333,15.4177,20.99055,24.6684,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,26,C0,4,1.25,0.05,0.018,NaN,0.179363306895873,0.22001831063326,7.5615798690341,0,7.5615798690341,0.139187264663805,0.328614854013597,12,0,0,0,0.139363306895873,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,26,C1,4,1.25,0.05,0.018,NaN,0.179363306895873,0.22001831063326,1.28753452736288,0.0120751837736419,1.28795715879496,0.728067114509862,0.0584833302505119,3,0,0,0,0.00600046132661641,1,1,16.33694,15.8725,21.628,23.4721,7.11666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,26,C2,4,1.25,0.05,0.018,NaN,0.179363306895873,0.22001831063326,1.38890162084961,0.0119771633183917,1.38932082156576,0.679411755982874,0.0714825256639881,8,0,0,0,0.00600001480249454,1,1,16.505635,15.7805,22.6101,25.6002,6.61666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,26,C3,4,1.25,0.05,0.018,NaN,0.179363306895873,0.22001831063326,1.22557908387537,0.0139354200890131,1.22606682357849,0.734558979469599,0.0488641913101886,3,0,0,0,0.00600016839221719,1,1,17.1091666666667,16.8136,21.63825,27.365,6.81666666666667,0,0.00695595621548948,0,0,0
full,主实验,场景一_平移热点,26,C4,4,1.25,0.05,0.018,NaN,0.179363306895873,0.22001831063326,1.22571950174715,0.0140545602362641,1.22621141135542,0.73503175502634,0.0488881324071759,3,0,0,0,0.00600049153237206,1,1,15.70671,15.13175,21.58925,24.3976,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,27,C0,4,1.25,0.05,0.018,NaN,0.182354036375553,0.221080603215516,7.45223944050313,0,7.45223944050313,0.139187264663805,0.325830296017515,12,0,0,0,0.142354036375553,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,27,C1,4,1.25,0.05,0.018,NaN,0.182354036375553,0.221080603215516,1.2892210806974,0.0116117899588704,1.28962749334596,0.727195350316399,0.058723156756364,4,0,0,0,0.00600046008357379,1,1,17.1633566666667,16.434,24.3864,29.9441,7.26666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,27,C2,4,1.25,0.05,0.018,NaN,0.182354036375553,0.221080603215516,1.39060652822664,0.0119329052632914,1.39102417991085,0.678890327246288,0.0716810058401322,8,0,0,0,0.00600007440427067,1,1,16.120165,15.58095,22.1714,22.4909,6.56666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,27,C3,4,1.25,0.05,0.018,NaN,0.182354036375553,0.221080603215516,1.22469417655886,0.0136666447391691,1.22517250912473,0.734971105678603,0.0487130448352744,3,0,0,0,0.00600048213674502,1,1,15.9817983333333,16.0553,20.0208,22.7249,6.83333333333333,0,0.00673953596105684,0,0,0
full,主实验,场景一_平移热点,27,C4,4,1.25,0.05,0.018,NaN,0.182354036375553,0.221080603215516,1.22498277145528,0.0139035283105166,1.22546939494615,0.735004804612462,0.0487623897288051,3,0,0,0,0.00600049153237193,1,1,16.542525,15.61245,22.62295,26.9907,6.71666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,28,C0,4,1.25,0.05,0.018,NaN,0.181503371734833,0.222432122676005,7.44666445590441,0,7.44666445590441,0.139187264663805,0.325687680750873,12,0,0,0,0.141503371734833,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,28,C1,4,1.25,0.05,0.018,NaN,0.181503371734833,0.222432122676005,1.28834216811339,0.0117155243547558,1.28875221146581,0.726889253464231,0.0585982985791023,4,0,0,0,0.00600046132661643,1,1,15.9490266666667,15.7951,20.4318,21.1272,7.18333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,28,C2,4,1.25,0.05,0.018,NaN,0.181503371734833,0.222432122676005,1.39709801424448,0.0119423542008541,1.39751599664151,0.676585552171557,0.0724317474032196,8,0,0,0,0.00600001462508072,1,1,15.37175,14.9482,20.21915,21.6528,6.58333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,28,C3,4,1.25,0.05,0.018,NaN,0.181503371734833,0.222432122676005,1.2333106261056,0.0141566938781262,1.23380611039134,0.731077627624531,0.0501654086953272,3,0,0,0,0.0060000247419284,1,1,16.3304033333333,15.87715,21.86965,23.479,6.81666666666667,0,0.00689330979067421,0,0,0
full,主实验,场景一_平移热点,28,C4,4,1.25,0.05,0.018,NaN,0.181503371734833,0.222432122676005,1.22487626942981,0.0138729684010909,1.22536182332385,0.735073045321795,0.0487441854820237,3,0,0,0,0.00600049153237207,1,1,16.1599483333333,15.98745,21.07355,23.2079,6.7,0,NaN,0,0,0
full,主实验,场景一_平移热点,29,C0,4,1.25,0.05,0.018,NaN,0.175417653244759,0.219671985617265,7.684047159378,0,7.684047159378,0.1164200564737,0.331705959826032,12,0,0,0,0.135417653244759,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,29,C1,4,1.25,0.05,0.018,NaN,0.175417653244759,0.219671985617265,1.29264046462318,0.0126825515942428,1.29308435392898,0.726678686942078,0.0592064090409877,4,0,0,0,0.00600006133376159,1,1,16.2159233333333,15.7128,23.27855,29.6125,7.23333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,29,C2,4,1.25,0.05,0.018,NaN,0.175417653244759,0.219671985617265,1.39654369041234,0.0121794244257795,1.39696997026724,0.677308645718028,0.0723679438795116,8,0,0,0,0.00600014329880542,1,1,15.3390333333333,14.92005,21.9563,23.8551,6.56666666666667,0,NaN,0,0,0
full,主实验,场景一_平移热点,29,C3,4,1.25,0.05,0.018,NaN,0.175417653244759,0.219671985617265,1.23232625949201,0.0142169160403356,1.23282385155342,0.732027445883226,0.0500016211671437,3,0,0,0,0.00600019838044501,1,1,15.8463066666667,14.98755,23.8014,26.8116,6.83333333333333,0,0.00676641408222063,0,0,0
full,主实验,场景一_平移热点,29,C4,4,1.25,0.05,0.018,NaN,0.175417653244759,0.219671985617265,1.22654128323748,0.0142264485697725,1.22703920893742,0.734779624029621,0.0490280108553644,3,0,0,0,0.00600049153237202,1,1,16.475565,16.2664,22.74055,24.3389,6.71666666666667,3.14808265176533e-17,NaN,0,0,0
full,主实验,场景一_平移热点,30,C0,4,1.25,0.05,0.018,NaN,0.181563071484474,0.22172449757618,7.46055896891707,0,7.46055896891707,0.139187264663805,0.326043004233736,12,0,0,0,0.141563071484474,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景一_平移热点,30,C1,4,1.25,0.05,0.018,NaN,0.181563071484474,0.22172449757618,1.29083330300962,0.0125547158310165,1.29127271806371,0.72666109501402,0.0589515013490145,4,0,0,0,0.00600003785948386,1,1,16.2674633333333,15.57815,23.08975,26.3216,7.23333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,30,C2,4,1.25,0.05,0.018,NaN,0.181563071484474,0.22172449757618,1.39219630639785,0.0119293165768835,1.39261383247805,0.678295488857912,0.0718655891307287,8,0,0,0,0.00600000650334133,1,1,15.54683,15.12135,21.6163,24.0291,6.63333333333333,0,NaN,0,0,0
full,主实验,场景一_平移热点,30,C3,4,1.25,0.05,0.018,NaN,0.181563071484474,0.22172449757618,1.2324460861179,0.0143701819939934,1.23294904248769,0.732259500752399,0.0500215876374802,3,0,0,0,0.00600010658797376,1,1,15.00783,14.66185,20.43945,22.8385,6.85,0,0.00683323046061019,0,0,0
full,主实验,场景一_平移热点,30,C4,4,1.25,0.05,0.018,NaN,0.181563071484474,0.22172449757618,1.22499808580025,0.0139013014336737,1.22548463135043,0.735073045321795,0.0487650068301707,3,0,0,0,0.00600049153237205,1,1,15.6407216666667,15.3217,20.595,23.1864,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,1,C0,4,1.25,0.05,0.018,NaN,0.178412006910151,0.220206457318422,14.7384531445606,0,14.7384531445606,0.0474325692013434,0.476875048356125,12,0,0,0,0.138412006910151,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,1,C1,4,1.25,0.05,0.018,NaN,0.178412006910151,0.220206457318422,2.23860305802421,0.0391907550730145,2.23997473445176,0.552962161212694,0.138126670013611,7,0,0,0,0.0472432274099123,0,1,18.56705,17.6464,28.3901,30.0575,8.31666666666667,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,1,C2,4,1.25,0.05,0.018,NaN,0.178412006910151,0.220206457318422,1.89520144366868,0.0336604675536568,1.89637956003306,0.627423443045244,0.115566503493834,6,0,0,0,0.0738522938870854,0,1,18.496315,17.71785,25.72415,28.9685,8.25,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,1,C3,4,1.25,0.05,0.018,NaN,0.178412006910151,0.220206457318422,1.50150867461031,0.0349592062726395,1.50273224682985,0.69762632471448,0.082426152274732,2,0,0,0,0.101742242270246,0,1,15.9940483333333,15.48675,22.07975,25.2975,6.83333333333333,1.04083408558608e-17,0.0348058027852948,0,0,0
full,主实验,场景二_转弯热点,1,C4,4,1.25,0.05,0.018,NaN,0.178412006910151,0.220206457318422,1.44182866690331,0.0292821906840439,1.44285354357725,0.719255317796764,0.0761538166062647,2,0,0,0,0.0738950432321815,0,1,16.64644,16.66935,22.7343,25.3334,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,2,C0,4,1.25,0.05,0.018,NaN,0.181337071598594,0.2221699108739,14.5641408076392,0,14.5641408076392,0.0531342221106292,0.473819170284717,12,0,0,0,0.141337071598594,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,2,C1,4,1.25,0.05,0.018,NaN,0.181337071598594,0.2221699108739,2.24241922945971,0.0380048157326459,2.24374939801035,0.548998775834996,0.138356712256064,7,0,0,0,0.0416667177165179,0,1,17.5122166666667,16.46735,25.0058,26.0324,8.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,2,C2,4,1.25,0.05,0.018,NaN,0.181337071598594,0.2221699108739,1.88866651757932,0.0334872660859487,1.88983857189232,0.627542924250677,0.115094314781259,6,0,0,0,0.0739791387803155,0,1,17.05737,16.31875,24.24645,26.5643,8.1,0,NaN,0,0,0
full,主实验,场景二_转弯热点,2,C3,4,1.25,0.05,0.018,NaN,0.181337071598594,0.2221699108739,1.49355685202688,0.0338353794973038,1.49474109030929,0.698437591879557,0.0816182590014443,2,0,0,0,0.100143678993378,0,1,15.7682983333333,15.49315,21.229,23.6557,6.81666666666667,0,0.0347796313015744,0,0,0
full,主实验,场景二_转弯热点,2,C4,4,1.25,0.05,0.018,NaN,0.181337071598594,0.2221699108739,1.43567021329627,0.02916194034227,1.43669088120824,0.719595894719202,0.075476903025031,2,0,0,0,0.0738950432321814,0,1,15.106145,14.48765,19.5758,21.2567,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,3,C0,4,1.25,0.05,0.018,NaN,0.179597689731196,0.217590606705941,14.7608107050776,0,14.7608107050776,0.0434793947117623,0.477265584086337,12,0,0,0,0.139597689731196,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,3,C1,4,1.25,0.05,0.018,NaN,0.179597689731196,0.217590606705941,2.27465165597458,0.0392445488955846,2.27602521518593,0.547038096612516,0.140284663933334,7,0,0,0,0.0416913496875101,0,1,18.55683,18.44335,24.633,27.588,8.13333333333333,4.5102810375397e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,3,C2,4,1.25,0.05,0.018,NaN,0.179597689731196,0.217590606705941,1.90139660953967,0.0337947371753816,1.9025794253408,0.627477736770033,0.116012367850616,6,0,0,0,0.07386743394,0,1,18.0320883333333,17.6337,24.1754,26.5833,8.15,4.85722573273506e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,3,C3,4,1.25,0.05,0.018,NaN,0.179597689731196,0.217590606705941,1.50663498164577,0.0349936999073512,1.50785976114252,0.698422724881283,0.0829428057724616,2,0,0,0,0.101591928065066,0,1,15.6739533333333,15.21475,20.96365,25.9592,6.88333333333333,4.85722573273506e-17,0.0345890451706058,0,0,0
full,主实验,场景二_转弯热点,3,C4,4,1.25,0.05,0.018,NaN,0.179597689731196,0.217590606705941,1.44795870517995,0.029348921569771,1.44898591743489,0.71907683336673,0.0768216837117703,2,0,0,0,0.0738950432321817,0,1,15.2187383333333,14.04505,21.46415,24.6515,6.68333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,4,C0,4,1.25,0.05,0.018,NaN,0.18169803444022,0.21880702307865,14.6406443280353,0,14.6406443280353,0.0531342221106292,0.47516277716438,12,0,0,0,0.14169803444022,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,4,C1,4,1.25,0.05,0.018,NaN,0.18169803444022,0.21880702307865,2.23367716891498,0.0403355463181418,2.23508891303611,0.554261135374949,0.137829165336037,7,0,0,0,0.0443369563983282,0,1,17.4437783333333,17.25915,23.14905,25.3936,8.43333333333333,2.42861286636753e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,4,C2,4,1.25,0.05,0.018,NaN,0.18169803444022,0.21880702307865,1.89608090269997,0.0335982405943223,1.89725684112077,0.627102593600439,0.115629902621734,6,0,0,0,0.0737141034702405,0,1,18.2259683333333,17.4725,24.17085,26.622,8.2,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,4,C3,4,1.25,0.05,0.018,NaN,0.18169803444022,0.21880702307865,1.50266891928648,0.0347754663398287,1.50388606060837,0.697864122212823,0.0825433703581747,2,0,0,0,0.0995389618873296,0,1,14.7867533333333,14.36155,20.3064,21.8344,6.85,4.16333634234434e-17,0.0346695957404417,0,0,0
full,主实验,场景二_转弯热点,4,C4,4,1.25,0.05,0.018,NaN,0.18169803444022,0.21880702307865,1.44399661344893,0.029282077408036,1.44502148615822,0.719382237678354,0.0763906815398826,2,0,0,0,0.0738950432321816,0,1,14.6901183333333,13.96935,20.05625,22.617,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,5,C0,4,1.25,0.05,0.018,NaN,0.179369816416698,0.220758526582182,14.6836762855618,0,14.6836762855618,0.0531342221106292,0.475916866789439,12,0,0,0,0.139369816416698,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,5,C1,4,1.25,0.05,0.018,NaN,0.179369816416698,0.220758526582182,2.26430224250931,0.038470079670729,2.26564869529778,0.54797474478027,0.13966852440857,7,0,0,0,0.0417360335826124,0,1,19.2873416666667,19.51085,25.16315,26.0159,8.23333333333333,5.20417042793042e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,5,C2,4,1.25,0.05,0.018,NaN,0.179369816416698,0.220758526582182,1.89251697118086,0.0335028694764269,1.89368957161253,0.626621374145515,0.115372767677905,6,0,0,0,0.0737342457993186,0,1,18.4334783333333,17.86475,25.8393,28.9072,8.16666666666667,4.85722573273506e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,5,C3,4,1.25,0.05,0.018,NaN,0.179369816416698,0.220758526582182,1.50055658611493,0.0345766506394451,1.50176676888731,0.698861378248094,0.0823298392882413,2,0,0,0,0.0993737696773765,0,1,15.9955183333333,15.0851,22.16245,24.1292,6.85,4.85722573273506e-17,0.034854481105286,0,0,0
full,主实验,场景二_转弯热点,5,C4,4,1.25,0.05,0.018,NaN,0.179369816416698,0.220758526582182,1.44002522445602,0.029250775410474,1.44104900159538,0.71957014525628,0.0759562137654263,2,0,0,0,0.0738950432321819,0,1,15.54784,14.791,21.8196,24.0811,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,6,C0,4,1.25,0.05,0.018,NaN,0.178743469222951,0.218070384740663,14.7830653995389,0,14.7830653995389,0.0474325692013434,0.477654005874154,12,0,0,0,0.138743469222951,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,6,C1,4,1.25,0.05,0.018,NaN,0.178743469222951,0.218070384740663,2.24363577542354,0.0389977650232628,2.24500069719935,0.55229890597583,0.138429966381456,7,0,0,0,0.0416678804406903,0,1,17.7000066666667,17.2225,23.5599,25.7684,8.2,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,6,C2,4,1.25,0.05,0.018,NaN,0.178743469222951,0.218070384740663,1.90260622696209,0.0338594691171575,1.90379130838119,0.626893923535792,0.116099223876305,6,0,0,0,0.0738034325998462,0,1,17.9877416666667,17.7773,23.02805,29.739,8.23333333333333,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,6,C3,4,1.25,0.05,0.018,NaN,0.178743469222951,0.218070384740663,1.50564191416579,0.0343692994141431,1.50684483964529,0.697939853681016,0.082842971365965,2,0,0,0,0.10027636047603,0,1,14.83272,14.17625,20.3649,21.0442,6.85,1.04083408558608e-17,0.0347235555457145,0,0,0
full,主实验,场景二_转弯热点,6,C4,4,1.25,0.05,0.018,NaN,0.178743469222951,0.218070384740663,1.44710028013089,0.0293454065659987,1.4481273693607,0.719121076069842,0.0767285084187124,2,0,0,0,0.0738950432321818,0,1,17.0265983333333,16.99475,20.91385,26.0593,6.68333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,7,C0,4,1.25,0.05,0.018,NaN,0.181767528157751,0.219486145141505,14.6192190569496,0,14.6192190569496,0.0531342221106292,0.474786875293683,12,0,0,0,0.141767528157751,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,7,C1,4,1.25,0.05,0.018,NaN,0.181767528157751,0.219486145141505,2.25483364506819,0.038881260855868,2.25619448919815,0.549591963806831,0.139102432592372,7,0,0,0,0.0417232626333315,0,1,18.79419,18.35785,23.3118,29.3857,8.1,5.55111512312578e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,7,C2,4,1.25,0.05,0.018,NaN,0.181767528157751,0.219486145141505,1.89518177287198,0.033639385838291,1.89635915137632,0.627248632442714,0.115565085052443,6,0,0,0,0.0738915689848098,0,1,19.237015,18.26115,26.1245,29.249,8.2,0,NaN,0,0,0
full,主实验,场景二_转弯热点,7,C3,4,1.25,0.05,0.018,NaN,0.181767528157751,0.219486145141505,1.50049730259572,0.0340853856641271,1.50169029109396,0.698750026119554,0.0823238384587002,2,0,0,0,0.101250171996454,0,1,16.5803616666667,16.0809,21.92115,24.1412,6.83333333333333,0,0.0347658913398787,0,0,0
full,主实验,场景二_转弯热点,7,C4,4,1.25,0.05,0.018,NaN,0.181767528157751,0.219486145141505,1.44224713360618,0.0292595615666879,1.44327121826102,0.719459670546434,0.0761995946757498,2,0,0,0,0.0738950432321815,0,1,15.7995216666667,15.5215,20.34505,21.7568,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,8,C0,4,1.25,0.05,0.018,NaN,0.177841828083774,0.218993057223181,14.7952843732651,0,14.7952843732651,0.0474325692013434,0.477867135184803,12,0,0,0,0.137841828083774,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,8,C1,4,1.25,0.05,0.018,NaN,0.177841828083774,0.218993057223181,2.27665604002693,0.0399154849074452,2.27805308199869,0.545195109162103,0.140403679922433,7,0,0,0,0.0417347752543024,0,1,18.8570816666667,18.1492,25.2937,32.8786,8.5,3.46944695195361e-18,NaN,0,0,0
full,主实验,场景二_转弯热点,8,C2,4,1.25,0.05,0.018,NaN,0.177841828083774,0.218993057223181,1.89957485061664,0.0337407466463979,1.90075577674927,0.626893656550006,0.115881434430152,6,0,0,0,0.073990209811768,0,1,17.8959583333333,17.25005,22.5515,23.8018,8.28333333333333,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,8,C3,4,1.25,0.05,0.018,NaN,0.177841828083774,0.218993057223181,1.50335512352033,0.0338909246692546,1.50454130588375,0.698497651006356,0.0826126184509222,2,0,0,0,0.101887131991688,0,1,16.6831566666667,16.021,21.3568,24.6042,6.85,1.73472347597681e-17,0.0347045856600075,0,0,0
full,主实验,场景二_转弯热点,8,C4,4,1.25,0.05,0.018,NaN,0.177841828083774,0.218993057223181,1.44514867661521,0.0293294473515969,1.44617520727252,0.719292723407727,0.0765162549978699,2,0,0,0,0.0738950432321814,0,1,15.58283,15.1718,19.962,20.5173,6.68333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,9,C0,4,1.25,0.05,0.018,NaN,0.179808317489291,0.220332970513341,14.6770639913207,0,14.6770639913207,0.0531342221106292,0.475801071027228,12,0,0,0,0.139808317489291,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,9,C1,4,1.25,0.05,0.018,NaN,0.179808317489291,0.220332970513341,2.25258562842088,0.0382674588475258,2.25392498948054,0.550311060734063,0.138967693400277,7,0,0,0,0.047875344935853,0,1,19.6461866666667,19.56525,24.97595,28.6594,8.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,9,C2,4,1.25,0.05,0.018,NaN,0.179808317489291,0.220332970513341,1.8945340034974,0.0336074534973861,1.89571026436981,0.627150610337711,0.115518365323162,6,0,0,0,0.0738495074570147,0,1,19.3679866666667,18.34195,25.62165,26.9615,8.23333333333333,2.08166817117217e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,9,C3,4,1.25,0.05,0.018,NaN,0.179808317489291,0.220332970513341,1.49862426761994,0.0340655303915235,1.49981656118365,0.698201053209618,0.0821340193158589,2,0,0,0,0.101985640814075,0,1,16.030645,15.41065,22.0625,24.3535,7,2.08166817117217e-17,0.0345537556286558,0,0,0
full,主实验,场景二_转弯热点,9,C4,4,1.25,0.05,0.018,NaN,0.179808317489291,0.220332970513341,1.44091148468046,0.0292578552284997,1.44193550961346,0.719639192487235,0.0760533852850734,2,0,0,0,0.0738950432321815,0,1,15.8653,15.314,21.11625,22.5596,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,10,C0,4,1.25,0.05,0.018,NaN,0.179994049725456,0.220774045612917,14.6573917127928,0,14.6573917127928,0.0531342221106292,0.475456399559265,12,0,0,0,0.139994049725456,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,10,C1,4,1.25,0.05,0.018,NaN,0.179994049725456,0.220774045612917,2.22518197455859,0.0399150217688909,2.2265790003205,0.554749237288188,0.137314574043042,7,0,0,0,0.0417242351203288,0,1,18.045555,17.68745,22.3974,27.5374,8.3,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,10,C2,4,1.25,0.05,0.018,NaN,0.179994049725456,0.220774045612917,1.89383385880866,0.0335530874526852,1.89500821686951,0.62692230276371,0.115467846818021,6,0,0,0,0.073755371574537,0,1,18.0104416666667,17.23395,24.33925,26.7404,8.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,10,C3,4,1.25,0.05,0.018,NaN,0.179994049725456,0.220774045612917,1.49803402436848,0.0339734699553549,1.49922309581692,0.698433623535902,0.0820741112742229,2,0,0,0,0.0998260682421582,0,1,15.603705,15.3535,20.0291,21.9584,6.76666666666667,1.38777878078145e-17,0.0348106124272663,0,0,0
full,主实验,场景二_转弯热点,10,C4,4,1.25,0.05,0.018,NaN,0.179994049725456,0.220774045612917,1.43972265460841,0.0292415753648974,1.44074610974618,0.719612219512172,0.0759230108648599,2,0,0,0,0.0738950432321816,0,1,16.125195,15.5025,24.2196,27.1247,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,11,C0,4,1.25,0.05,0.018,NaN,0.177030992700687,0.219939333887036,14.8032684088202,0,14.8032684088202,0.0474325692013434,0.478006345302007,12,0,0,0,0.137030992700687,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,11,C1,4,1.25,0.05,0.018,NaN,0.177030992700687,0.219939333887036,2.24452840022689,0.0399474286910797,2.24592656023108,0.551052417660866,0.138483690997991,7,0,0,0,0.0417054090501979,0,1,17.6310366666667,17.00855,23.80625,24.8384,8.11666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,11,C2,4,1.25,0.05,0.018,NaN,0.177030992700687,0.219939333887036,1.89607577244793,0.0335866358920764,1.89725130470415,0.627370231215149,0.115629532888925,6,0,0,0,0.0742798477575478,0,1,18.15394,17.9976,22.75685,29.0321,8.26666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,11,C3,4,1.25,0.05,0.018,NaN,0.177030992700687,0.219939333887036,1.50190793988382,0.0346058493753319,1.50311914461195,0.698420120526431,0.0824665083536488,2,0,0,0,0.0986981956083688,0,1,15.1330616666667,14.7385,20.49125,21.8919,6.85,0,0.034557850469378,0,0,0
full,主实验,场景二_转弯热点,11,C4,4,1.25,0.05,0.018,NaN,0.177030992700687,0.219939333887036,1.44311534686846,0.0293129952345367,1.44414130170167,0.719292593559187,0.0762944850548613,2,0,0,0,0.0738950432321818,0,1,14.655885,14.2163,19.8097,24.3561,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,12,C0,4,1.25,0.05,0.018,NaN,0.177734633949641,0.221828801411211,14.7226681645136,0,14.7226681645136,0.0531342221106292,0.476599127930248,12,0,0,0,0.137734633949641,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,12,C1,4,1.25,0.05,0.018,NaN,0.177734633949641,0.221828801411211,2.21548814939145,0.0378597005114753,2.21681323890935,0.557752301202603,0.13672501048395,7,0,0,0,0.0417084520821287,0,1,18.1081533333333,17.64505,24.839,25.4549,8.23333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,12,C2,4,1.25,0.05,0.018,NaN,0.177734633949641,0.221828801411211,1.89037297320265,0.0336081932150301,1.89154925996517,0.627117538854296,0.115217803407386,6,0,0,0,0.0726331540756997,0,1,17.9575716666667,17.6557,25.77165,26.4565,8.21666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,12,C3,4,1.25,0.05,0.018,NaN,0.177734633949641,0.221828801411211,1.49739715744124,0.0350075539688609,1.49862242183015,0.698981539379314,0.0820094219749547,2,0,0,0,0.0998863642799201,0,1,15.43033,14.26105,23.0942,23.633,6.91666666666667,0,0.0348104048291158,0,0,0
full,主实验,场景二_转弯热点,12,C4,4,1.25,0.05,0.018,NaN,0.177734633949641,0.221828801411211,1.4380496717725,0.0292325211747372,1.43907281001361,0.7195736651731,0.0757391611487772,2,0,0,0,0.0738950432321816,0,1,15.6983966666667,14.7701,22.06235,22.4542,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,13,C0,4,1.25,0.05,0.018,NaN,0.179889635106496,0.222850286738948,14.6056268333593,0,14.6056268333593,0.0531342221106292,0.474548248222771,12,0,0,0,0.139889635106496,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,13,C1,4,1.25,0.05,0.018,NaN,0.179889635106496,0.222850286738948,2.24040349631102,0.0370589676724674,2.24170056017956,0.553210102353016,0.13823524975139,7,0,0,0,0.0417279547488561,0,1,17.374785,16.5067,24.35645,25.5574,8.13333333333333,3.81639164714898e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,13,C2,4,1.25,0.05,0.018,NaN,0.179889635106496,0.222850286738948,1.88760834697597,0.0334348825565635,1.88877856786545,0.626517184098968,0.115017673069164,6,0,0,0,0.0735823047933777,0,1,17.4864266666667,17.00865,23.4305,25.4986,8.16666666666667,2.08166817117217e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,13,C3,4,1.25,0.05,0.018,NaN,0.179889635106496,0.222850286738948,1.4927571882254,0.0336489946926157,1.49393490303964,0.699666101662963,0.0815365713799772,2,0,0,0,0.100402063612011,0,1,15.3858666666667,14.60705,22.0424,23.7501,6.8,2.08166817117217e-17,0.0347992303887573,0,0,0
full,主实验,场景二_转弯热点,13,C4,4,1.25,0.05,0.018,NaN,0.179889635106496,0.222850286738948,1.43456924971667,0.0291417149087654,1.43558920973848,0.719545241609989,0.0753552486377475,2,0,0,0,0.0738950432321814,0,1,14.358415,13.50995,20.6399,23.3282,6.7,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,14,C0,4,1.25,0.05,0.018,NaN,0.178629402266366,0.217343457751857,14.8078004505865,0,14.8078004505865,0.0434793947117623,0.478085348215588,12,0,0,0,0.138629402266366,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,14,C1,4,1.25,0.05,0.018,NaN,0.178629402266366,0.217343457751857,2.25603110501956,0.0388762923367414,2.25739177525135,0.550582413865177,0.139174151403813,7,0,0,0,0.0417133843501833,0,1,17.556135,16.6705,25.28265,28.1189,8.23333333333333,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,14,C2,4,1.25,0.05,0.018,NaN,0.178629402266366,0.217343457751857,1.90359205464959,0.0337543046679719,1.90477345531297,0.626830819388164,0.116169962753453,6,0,0,0,0.0740928858975389,0,1,16.7806266666667,15.91195,21.41795,26.3711,8.25,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,14,C3,4,1.25,0.05,0.018,NaN,0.178629402266366,0.217343457751857,1.50703515318674,0.0338748017904948,1.50822077124941,0.698151634503132,0.0829830016032873,2,0,0,0,0.0984705632491502,0,1,15.7871933333333,14.8801,20.6181,25.4003,6.91666666666667,2.77555756156289e-17,0.0346984768222083,0,0,0
full,主实验,场景二_转弯热点,14,C4,4,1.25,0.05,0.018,NaN,0.178629402266366,0.217343457751857,1.44900491960321,0.0293713908917129,1.45003291828442,0.719121883790757,0.0769350894934531,2,0,0,0,0.0738950432321816,0,1,15.25526,14.8577,21.3801,22.64,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,15,C0,4,1.25,0.05,0.018,NaN,0.181661219866692,0.21970837963385,14.6175351921709,0,14.6175351921709,0.0531342221106292,0.474757319625681,12,0,0,0,0.141661219866692,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,15,C1,4,1.25,0.05,0.018,NaN,0.181661219866692,0.21970837963385,2.28118343013835,0.0389749495900102,2.282547553374,0.545090095548029,0.140672135967355,7,0,0,0,0.0417353213751271,0,1,17.1792166666667,16.55545,23.67145,24.1175,8.16666666666667,5.89805981832114e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,15,C2,4,1.25,0.05,0.018,NaN,0.181661219866692,0.21970837963385,1.89537488110474,0.0336505418738397,1.89655265007032,0.62742747753109,0.115579009139741,6,0,0,0,0.0739438347042409,0,1,18.20138,17.14395,24.8053,30.9511,8.13333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,15,C3,4,1.25,0.05,0.018,NaN,0.181661219866692,0.21970837963385,1.5001370524096,0.0343671225196512,1.50133990169778,0.698273682960538,0.0822873636034442,2,0,0,0,0.100960112318757,0,1,14.8238883333333,14.43765,22.43005,23.8094,6.8,0,0.0347895514084936,0,0,0
full,主实验,场景二_转弯热点,15,C4,4,1.25,0.05,0.018,NaN,0.181661219866692,0.21970837963385,1.44172744727431,0.0292537862063641,1.44275132979153,0.719459670546434,0.0761427395743285,2,0,0,0,0.0738950432321814,0,1,14.6089133333333,14.15225,18.8111,22.5048,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,16,C0,4,1.25,0.05,0.018,NaN,0.181079468157423,0.218808125836484,14.6661160417766,0,14.6661160417766,0.0531342221106292,0.475609286457826,12,0,0,0,0.141079468157423,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,16,C1,4,1.25,0.05,0.018,NaN,0.181079468157423,0.218808125836484,2.25799673360615,0.038496634480673,2.25934411581297,0.55109859777259,0.139291797660216,7,0,0,0,0.041666716920496,0,1,17.26153,16.22535,24.19705,25.7454,8.26666666666667,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,16,C2,4,1.25,0.05,0.018,NaN,0.181079468157423,0.218808125836484,1.89686974242981,0.0336398573271648,1.89804713743626,0.627567616418826,0.115686739556193,6,0,0,0,0.0736919487927541,0,1,18.2582166666667,17.90025,23.8139,30.8689,8.16666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,16,C3,4,1.25,0.05,0.018,NaN,0.181079468157423,0.218808125836484,1.50279456024199,0.0339991610669934,1.50398453087934,0.698053510443896,0.0825560537211662,2,0,0,0,0.10152283666542,0,1,15.6327483333333,14.8908,23.2943,24.8065,6.9,0,0.0346826625589917,0,0,0
full,主实验,场景二_转弯热点,16,C4,4,1.25,0.05,0.018,NaN,0.181079468157423,0.218808125836484,1.44424348020208,0.0292894022656986,1.44526860928138,0.719463942288564,0.0764176070811794,2,0,0,0,0.0738950432321816,0,1,15.3455666666667,15.0732,19.94365,21.817,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,17,C0,4,1.25,0.05,0.018,NaN,0.182135840634908,0.216840628296069,14.6766839261761,0,14.6766839261761,0.050146828612561,0.475794414397207,12,0,0,0,0.142135840634908,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,17,C1,4,1.25,0.05,0.018,NaN,0.182135840634908,0.216840628296069,2.26199769031742,0.0393430459029209,2.26337469692402,0.548985119898201,0.139530955372882,7,0,0,0,0.0417072684581303,0,1,17.4378266666667,16.59325,23.8489,24.6874,8.21666666666667,3.46944695195361e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,17,C2,4,1.25,0.05,0.018,NaN,0.182135840634908,0.216840628296069,1.90218066658999,0.033759029512646,1.90336223262293,0.626824907711147,0.116068674119299,6,0,0,0,0.074120305100304,0,1,17.9743366666667,17.90635,24.44835,28.9948,8.16666666666667,2.08166817117217e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,17,C3,4,1.25,0.05,0.018,NaN,0.182135840634908,0.216840628296069,1.50835798084762,0.0345740492826392,1.50956807257251,0.698065746597393,0.0831157366734633,2,0,0,0,0.100185642952631,0,1,15.376795,14.70735,21.2417,24.5391,6.83333333333333,2.08166817117217e-17,0.034937713797785,0,0,0
full,主实验,场景二_转弯热点,17,C4,4,1.25,0.05,0.018,NaN,0.182135840634908,0.216840628296069,1.4488383032555,0.0293425680844013,1.44986529313845,0.719006359381715,0.0769170400901979,2,0,0,0,0.0738950432321814,0,1,14.5352533333333,13.8694,20.7016,24.4707,6.65,0,NaN,0,0,0
full,主实验,场景二_转弯热点,18,C0,4,1.25,0.05,0.018,NaN,0.176844044086826,0.21987113000869,14.8129337515553,0,14.8129337515553,0.0474325692013434,0.478174816562486,12,0,0,0,0.136844044086826,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,18,C1,4,1.25,0.05,0.018,NaN,0.176844044086826,0.21987113000869,2.23087042163434,0.0378317700193064,2.23219453358501,0.555265822590811,0.137659361090645,7,0,0,0,0.0416667176712155,0,1,17.0820016666667,16.6161,23.76915,28.4115,8.23333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,18,C2,4,1.25,0.05,0.018,NaN,0.176844044086826,0.21987113000869,1.89620182938882,0.0336788590740956,1.89738058945641,0.627054032816456,0.115638617360836,6,0,0,0,0.073641126198099,0,1,17.0737233333333,16.35645,22.8948,24.7079,8.26666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,18,C3,4,1.25,0.05,0.018,NaN,0.176844044086826,0.21987113000869,1.50192086267528,0.0343697942239039,1.50312380547312,0.69887641257492,0.0824678142059086,2,0,0,0,0.099866528871063,0,1,16.0454783333333,15.33245,22.7492,24.2374,6.9,0,0.0346887189460578,0,0,0
full,主实验,场景二_转弯热点,18,C4,4,1.25,0.05,0.018,NaN,0.176844044086826,0.21987113000869,1.44337213646998,0.0293183438659795,1.44439827850529,0.719292593559187,0.0763225279748945,2,0,0,0,0.0738950432321817,0,1,16.0571166666667,15.382,24.4087,26.1278,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,19,C0,4,1.25,0.05,0.018,NaN,0.181764086354946,0.219885496310886,14.6084707921689,0,14.6084707921689,0.0531342221106292,0.474598187106518,12,0,0,0,0.141764086354946,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,19,C1,4,1.25,0.05,0.018,NaN,0.181764086354946,0.219885496310886,2.24871696493285,0.0384452906298813,2.2500625501049,0.550429181550445,0.138735511258629,7,0,0,0,0.0417351496191542,0,1,17.96629,17.034,25.29805,28.6352,8.16666666666667,3.46944695195361e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,19,C2,4,1.25,0.05,0.018,NaN,0.181764086354946,0.219885496310886,1.89384236844355,0.0336154544423558,1.89501890934903,0.627377395018979,0.115468460958125,6,0,0,0,0.0738566813435392,0,1,16.5278083333333,16.2332,22.26665,24.2845,8.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,19,C3,4,1.25,0.05,0.018,NaN,0.181764086354946,0.219885496310886,1.4989639314288,0.0344515683664225,1.50016973632163,0.698791546803634,0.0821684744440281,2,0,0,0,0.101640863933727,0,1,15.587555,14.25285,23.5593,25.1171,6.9,1.38777878078145e-17,0.0344676682518519,0,0,0
full,主实验,场景二_转弯热点,19,C4,4,1.25,0.05,0.018,NaN,0.181764086354946,0.219885496310886,1.44123863037133,0.0292470604694894,1.44226227748776,0.719459532927835,0.0760892228998361,2,0,0,0,0.0738950432321817,0,1,14.9641283333333,13.91795,20.10865,24.1863,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,20,C0,4,1.25,0.05,0.018,NaN,0.180647053637234,0.22019709739351,14.6460639055511,0,14.6460639055511,0.0531342221106292,0.475257815395493,12,0,0,0,0.140647053637234,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,20,C1,4,1.25,0.05,0.018,NaN,0.180647053637234,0.22019709739351,2.2466026175406,0.0385423499023457,2.24795159978718,0.552389063270397,0.138608451982514,7,0,0,0,0.042114800216937,0,1,16.4545283333333,16.21985,21.3969,22.0428,8.26666666666667,2.42861286636753e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,20,C2,4,1.25,0.05,0.018,NaN,0.180647053637234,0.22019709739351,1.89230791736421,0.0335140204924577,1.89348090808144,0.627674492017979,0.115357666807986,6,0,0,0,0.0740415159825231,0,1,17.8458266666667,16.9381,25.34485,26.6918,8.15,0,NaN,0,0,0
full,主实验,场景二_转弯热点,20,C3,4,1.25,0.05,0.018,NaN,0.180647053637234,0.22019709739351,1.49907007415283,0.0343001924816282,1.50027058088969,0.698051615514141,0.0821792384842992,2,0,0,0,0.100223121938544,0,1,16.88694,16.82195,22.7217,24.6326,6.86666666666667,0,0.0345732900104164,0,0,0
full,主实验,场景二_转弯热点,20,C4,4,1.25,0.05,0.018,NaN,0.180647053637234,0.22019709739351,1.4409050439598,0.0292508998002432,1.44192882545281,0.719612349360712,0.0760526795581558,2,0,0,0,0.0738950432321816,0,1,16.8591966666667,16.6138,21.05735,22.638,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,21,C0,4,1.25,0.05,0.018,NaN,0.180363738933169,0.217968473956706,14.7187084322002,0,14.7187084322002,0.0474325692013434,0.476529887001137,12,0,0,0,0.140363738933169,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,21,C1,4,1.25,0.05,0.018,NaN,0.180363738933169,0.217968473956706,2.22597516318638,0.0401411746135849,2.22738010429785,0.555553019295894,0.137362702561813,7,0,0,0,0.0416667169215135,0,1,18.6970916666667,18.4569,23.96055,26.0929,8.33333333333333,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,21,C2,4,1.25,0.05,0.018,NaN,0.180363738933169,0.217968473956706,1.90193416506441,0.0338064943370967,1.9031173923662,0.626300191978725,0.116050974804403,6,0,0,0,0.0740626127979654,0,1,19.1311566666667,18.3644,25.87745,30.7941,8.2,0,NaN,0,0,0
full,主实验,场景二_转弯热点,21,C3,4,1.25,0.05,0.018,NaN,0.180363738933169,0.217968473956706,1.50521260742765,0.0343019173949963,1.50641317453648,0.697876365849069,0.0827997753163603,2,0,0,0,0.100361572655244,0,1,15.91934,15.6359,20.46175,27.0544,6.8,0,0.0347862683261812,0,0,0
full,主实验,场景二_转弯热点,21,C4,4,1.25,0.05,0.018,NaN,0.180363738933169,0.217968473956706,1.44667373540012,0.029325937677243,1.44770014321883,0.719159873693843,0.0766821682356091,2,0,0,0,0.0738950432321817,0,1,15.9605416666667,15.33795,21.3198,22.5728,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,22,C0,4,1.25,0.05,0.018,NaN,0.174675985577358,0.221249700776813,14.8663337506832,0,14.8663337506832,0.0445157712754193,0.479104534710361,12,0,0,0,0.134675985577358,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,22,C1,4,1.25,0.05,0.018,NaN,0.174675985577358,0.221249700776813,2.26510770537858,0.0378982770070668,2.26643414507383,0.546517835725727,0.139716574147886,7,0,0,0,0.0417303236833659,0,1,18.7526716666667,18.25185,25.5021,30.9289,8.21666666666667,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,22,C2,4,1.25,0.05,0.018,NaN,0.174675985577358,0.221249700776813,1.89268976076061,0.0335408573510273,1.8938636907679,0.626093438383197,0.115385247531862,6,0,0,0,0.0735374036991887,0,1,18.7095966666667,17.8072,24.75385,26.7768,8.28333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,22,C3,4,1.25,0.05,0.018,NaN,0.174675985577358,0.221249700776813,1.49865198956076,0.0342020269618428,1.49984906050443,0.699034972307407,0.0821368319411268,2,0,0,0,0.100504984202416,0,1,16.8700116666667,16.35655,21.04845,34.9542,6.95,0,0.0345238672565454,0,0,0
full,主实验,场景二_转弯热点,22,C4,4,1.25,0.05,0.018,NaN,0.174675985577358,0.221249700776813,1.44090794218574,0.0293121154461376,1.44193386622635,0.719249679977111,0.0760529971253015,2,0,0,0,0.0738950432321816,0,1,15.9701683333333,15.766,20.48405,24.0619,6.73333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,23,C0,4,1.25,0.05,0.018,NaN,0.180364189983687,0.220938694096962,14.6376113385752,0,14.6376113385752,0.0531342221106292,0.475109582073686,12,0,0,0,0.140364189983687,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,23,C1,4,1.25,0.05,0.018,NaN,0.180364189983687,0.220938694096962,2.25756104177181,0.0382200473411444,2.25889874342875,0.546602362669078,0.139265729326501,7,0,0,0,0.0417349864322043,0,1,21.0781083333333,20.8302,25.66095,30.1906,8.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,23,C2,4,1.25,0.05,0.018,NaN,0.180364189983687,0.220938694096962,1.89099104863946,0.0334584179666065,1.89216209326829,0.627358042946691,0.115262498147937,6,0,0,0,0.0736149202115472,0,1,17.96433,17.4595,24.31375,26.3535,8.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,23,C3,4,1.25,0.05,0.018,NaN,0.180364189983687,0.220938694096962,1.49759235477826,0.0345827982285924,1.49880275271626,0.697894041006925,0.0820292544255794,2,0,0,0,0.0996911239510813,0,1,16.3862666666667,16.00675,20.93405,25.2572,6.8,1.38777878078145e-17,0.0345176348896149,0,0,0
full,主实验,场景二_转弯热点,23,C4,4,1.25,0.05,0.018,NaN,0.180364189983687,0.220938694096962,1.43915431580133,0.029231219950761,1.4401774084996,0.719612219512172,0.0758606041719566,2,0,0,0,0.0738950432321818,0,1,15.3221933333333,14.9238,20.5706,21.6041,6.71666666666667,0,NaN,0,0,0
full,主实验,场景二_转弯热点,24,C0,4,1.25,0.05,0.018,NaN,0.183767485496927,0.217352986288983,14.5955906104395,0,14.5955906104395,0.0538244465718018,0.474371973781445,12,0,0,0,0.143767485496927,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,24,C1,4,1.25,0.05,0.018,NaN,0.183767485496927,0.217352986288983,2.22897365723126,0.0385906131027079,2.23032432868985,0.555619991784475,0.137544490823272,7,0,0,0,0.0417072185992218,0,1,18.211575,17.74175,22.5583,26.1281,8.25,0,NaN,0,0,0
full,主实验,场景二_转弯热点,24,C2,4,1.25,0.05,0.018,NaN,0.183767485496927,0.217352986288983,1.90091936883282,0.0338019484828264,1.90210243702972,0.6267155486817,0.115978081905702,6,0,0,0,0.0728869544063718,0,1,17.22574,17.0062,20.5793,24.6144,8.18333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,24,C3,4,1.25,0.05,0.018,NaN,0.183767485496927,0.217352986288983,1.50693485033558,0.0358202480174632,1.50818855901619,0.696979397497026,0.0829729283616359,2,0,0,0,0.100820040656909,0,1,16.0855116666667,15.5827,21.3888,22.1383,6.96666666666667,1.38777878078145e-17,0.0346931084696084,0,0,0
full,主实验,场景二_转弯热点,24,C4,4,1.25,0.05,0.018,NaN,0.183767485496927,0.217352986288983,1.44689612644333,0.0293075169374928,1.44792188953614,0.719321097506317,0.0767063324810994,2,0,0,0,0.0738950432321818,0,1,16.1739783333333,15.9832,21.6424,24.2404,6.75,0,NaN,0,0,0
full,主实验,场景二_转弯热点,25,C0,4,1.25,0.05,0.018,NaN,0.180219873539497,0.222758365079619,14.5944313207857,0,14.5944313207857,0.0531342221106292,0.474351608003044,12,0,0,0,0.140219873539497,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,25,C1,4,1.25,0.05,0.018,NaN,0.180219873539497,0.222758365079619,2.23327900719113,0.0390492706832592,2.23464573166504,0.55373191271571,0.13780508984975,7,0,0,0,0.0417289624882824,0,1,17.8935233333333,17.36645,24.4092,25.2534,8.3,3.81639164714898e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,25,C2,4,1.25,0.05,0.018,NaN,0.180219873539497,0.222758365079619,1.88763440214739,0.0334460273934682,1.88880501310616,0.627374810014204,0.115019560819463,6,0,0,0,0.0741249114355072,0,1,17.2167033333333,16.6058,23.9814,26.2405,8.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,25,C3,4,1.25,0.05,0.018,NaN,0.180219873539497,0.222758365079619,1.49324874917694,0.0343466389328591,1.49445088153959,0.698126693880343,0.0815867952240299,2,0,0,0,0.100883893606628,0,1,15.9135216666667,15.1791,22.18455,22.8872,6.93333333333333,1.38777878078145e-17,0.0346992200608603,0,0,0
full,主实验,场景二_转弯热点,25,C4,4,1.25,0.05,0.018,NaN,0.180219873539497,0.222758365079619,1.43466018728175,0.0291425376521474,1.43568017609958,0.71954510399139,0.0753653045063932,2,0,0,0,0.0738950432321816,0,1,16.4292883333333,15.6367,22.1606,25.4469,6.68333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,26,C0,4,1.25,0.05,0.018,NaN,0.178439932740287,0.220795655631674,14.7212825514493,0,14.7212825514493,0.0531342221106292,0.47657489987703,12,0,0,0,0.138439932740287,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,26,C1,4,1.25,0.05,0.018,NaN,0.178439932740287,0.220795655631674,2.24229338070229,0.0385916320520283,2.24364408782411,0.550591826253015,0.138349132079016,7,0,0,0,0.0416666670697495,0,1,17.1309566666667,16.28625,23.2082,27.2566,8.13333333333333,3.46944695195361e-18,NaN,0,0,0
full,主实验,场景二_转弯热点,26,C2,4,1.25,0.05,0.018,NaN,0.178439932740287,0.220795655631674,1.89199581672538,0.0335148456924816,1.89316883632461,0.626929832073573,0.115335118736959,6,0,0,0,0.0739768443652465,0,1,17.0938033333333,16.26505,22.41645,26.2056,8.23333333333333,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,26,C3,4,1.25,0.05,0.018,NaN,0.178439932740287,0.220795655631674,1.49855320828004,0.0344077868029012,1.49975748081814,0.698147861670045,0.0821268093051602,2,0,0,0,0.101609797457416,0,1,14.69705,14.05065,20.16785,28.0141,6.88333333333333,1.04083408558608e-17,0.034555593840461,0,0,0
full,主实验,场景二_转弯热点,26,C4,4,1.25,0.05,0.018,NaN,0.178439932740287,0.220795655631674,1.44033221349916,0.0292634404644871,1.44135643391542,0.719566844707873,0.0759898867852265,2,0,0,0,0.0738950432321816,0,1,14.48079,14.1277,19.91315,22.3981,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,27,C0,4,1.25,0.05,0.018,NaN,0.180199831887617,0.221503718834447,14.6291055340153,0,14.6291055340153,0.0531342221106292,0.474960368419197,12,0,0,0,0.140199831887617,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,27,C1,4,1.25,0.05,0.018,NaN,0.180199831887617,0.221503718834447,2.25856525805605,0.0387092250808223,2.25992008093387,0.549762669215794,0.139325806306344,7,0,0,0,0.0417131607360043,0,1,16.980795,16.4147,22.09735,29.9677,8.33333333333333,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,27,C2,4,1.25,0.05,0.018,NaN,0.180199831887617,0.221503718834447,1.88982833893758,0.0335077550446559,1.89100111036414,0.627776169033799,0.115178405025733,6,0,0,0,0.0742402562585737,0,1,16.7082733333333,15.7284,22.94685,25.2735,8.11666666666667,5.55111512312578e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,27,C3,4,1.25,0.05,0.018,NaN,0.180199831887617,0.221503718834447,1.49613666432366,0.0344638864393572,1.49734290034904,0.698392212548951,0.0818812376191267,2,0,0,0,0.100070490448626,0,1,14.5555616666667,14.006,19.1161,23.4268,6.83333333333333,5.55111512312578e-17,0.0345645086576377,0,0,0
full,主实验,场景二_转弯热点,27,C4,4,1.25,0.05,0.018,NaN,0.180199831887617,0.221503718834447,1.43780416616748,0.0292102623148695,1.4388265253485,0.719611265315794,0.0757121441476657,2,0,0,0,0.0738950432321816,0,1,14.6722183333333,14.0671,20.27255,24.1557,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,28,C0,4,1.25,0.05,0.018,NaN,0.182935040327571,0.218172767909071,14.607170152814,0,14.607170152814,0.0541000031021421,0.474575349003941,12,0,0,0,0.142935040327571,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,28,C1,4,1.25,0.05,0.018,NaN,0.182935040327571,0.218172767909071,2.2597930459578,0.0382577865995024,2.26113206848878,0.549519472512113,0.139399223220966,7,0,0,0,0.0417227902343512,0,1,16.3883666666667,15.5876,22.31865,25.8484,8.01666666666667,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,28,C2,4,1.25,0.05,0.018,NaN,0.182935040327571,0.218172767909071,1.89898689620295,0.0337020579085677,1.90016646822975,0.626494587728213,0.115839145392917,6,0,0,0,0.0734035900093224,0,1,17.6823016666667,17.1133,24.58995,26.7393,8.2,0,NaN,0,0,0
full,主实验,场景二_转弯热点,28,C3,4,1.25,0.05,0.018,NaN,0.182935040327571,0.218172767909071,1.50325933039776,0.0344842062983366,1.50446627761821,0.698746172683821,0.0826029550032861,2,0,0,0,0.100788363331465,0,1,15.2582066666667,14.569,21.54485,24.8124,6.86666666666667,0,0.0346304378544371,0,0,0
full,主实验,场景二_转弯热点,28,C4,4,1.25,0.05,0.018,NaN,0.182935040327571,0.218172767909071,1.44512267762862,0.0292893152110879,1.44614780366101,0.719320304447635,0.076513423413515,2,0,0,0,0.0738950432321818,0,1,14.5615966666667,14.0027,20.55295,22.5696,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,29,C0,4,1.25,0.05,0.018,NaN,0.184491167748787,0.217127622294477,14.572204686223,0,14.572204686223,0.0538244465718018,0.473960973188401,12,0,0,0,0.144491167748787,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,29,C1,4,1.25,0.05,0.018,NaN,0.184491167748787,0.217127622294477,2.25595680117627,0.0393789141930251,2.25733506317303,0.549108685055212,0.139169702240047,7,0,0,0,0.0417054013333674,0,1,17.0844966666667,16.3756,22.9642,25.9058,8.18333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,29,C2,4,1.25,0.05,0.018,NaN,0.184491167748787,0.217127622294477,1.9013554234512,0.0338046304291337,1.90253858551622,0.626109627730788,0.116009409357598,6,0,0,0,0.0738461210889643,0,1,16.4918516666667,16.05775,22.77585,25.8366,8.28333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,29,C3,4,1.25,0.05,0.018,NaN,0.184491167748787,0.217127622294477,1.50499659266932,0.0343699494528845,1.50619954090017,0.698112440244678,0.082778031786625,2,0,0,0,0.101566879256615,0,1,14.66431,13.9644,19.46935,22.0529,6.93333333333333,1.38777878078145e-17,0.0345632828419146,0,0,0
full,主实验,场景二_转弯热点,29,C4,4,1.25,0.05,0.018,NaN,0.184491167748787,0.217127622294477,1.44720189248804,0.0293055104551956,1.44822758535397,0.719190596071252,0.0767395435446825,2,0,0,0,0.0738950432321816,0,1,15.10854,14.6551,21.4895,23.2577,6.7,0,NaN,0,0,0
full,主实验,场景二_转弯热点,30,C0,4,1.25,0.05,0.018,NaN,0.180421465806406,0.217634249203135,14.7255112380961,0,14.7255112380961,0.0474325692013434,0.476648836465149,12,0,0,0,0.140421465806406,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景二_转弯热点,30,C1,4,1.25,0.05,0.018,NaN,0.180421465806406,0.217634249203135,2.26994475726263,0.0390495749143894,2.27131149238463,0.547930070045261,0.140004780714884,7,0,0,0,0.0417196233002847,0,1,16.9909516666667,17.22355,20.7557,26.422,8.15,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景二_转弯热点,30,C2,4,1.25,0.05,0.018,NaN,0.180421465806406,0.217634249203135,1.90068434144272,0.0337346941486215,1.90186505573792,0.627660330669037,0.115961193333622,6,0,0,0,0.0740792014245047,0,1,16.4919416666667,16.1487,20.6568,24.336,8.23333333333333,0,NaN,0,0,0
full,主实验,场景二_转弯热点,30,C3,4,1.25,0.05,0.018,NaN,0.180421465806406,0.217634249203135,1.50822799329083,0.0359242541231468,1.50948534218514,0.696776409907557,0.0831027028651454,2,0,0,0,0.100464591740863,0,1,15.4501816666667,14.7471,21.41,21.8469,6.95,0,0.0347029849211124,0,0,0
full,主实验,场景二_转弯热点,30,C4,4,1.25,0.05,0.018,NaN,0.180421465806406,0.217634249203135,1.44750244178634,0.0293363045210283,1.44852921244457,0.719018338303018,0.076772173985226,2,0,0,0,0.0738950432321814,0,1,15.086715,14.578,20.48645,23.7111,6.7,0,NaN,0,0,0
full,主实验,场景三_突变迁移,1,C0,4,1.25,0.05,0.018,NaN,0.178878481904094,0.22275057006937,10.4319350118348,0,10.4319350118348,0.0802610295864427,0.395341174154348,0,0,0,0,0.138878481904094,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,1,C1,4,1.25,0.05,0.018,NaN,0.178878481904094,0.22275057006937,2.11343007926183,0.0359649933950564,2.11468885403065,0.619247254250606,0.13286419798246,8,0,0,0,0.00600043052819578,1,1,16.13217,15.57705,21.4609,24.0147,7.53333333333333,4.1286418728248e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,1,C2,4,1.25,0.05,0.018,NaN,0.178878481904094,0.22275057006937,2.00188503218681,0.0276406246822669,2.00285245405069,0.646567537295878,0.125673429918999,7,0,0,0,0.00655132274384691,1,1,15.9361516666667,15.067,22.0449,23.108,7.1,0,NaN,0,0,0
full,主实验,场景三_突变迁移,1,C3,4,1.25,0.05,0.018,NaN,0.178878481904094,0.22275057006937,1.88542778120371,0.0320373093056935,1.88654908702941,0.677561068662666,0.117698159733081,5,0,0,0,0.00638048731210528,1,1,15.1299366666667,14.5387,21.3088,26.6169,6.88333333333333,4.17797307167289e-16,0.020441393241886,0,0,0
full,主实验,场景三_突变迁移,1,C4,4,1.25,0.05,0.018,NaN,0.178878481904094,0.22275057006937,1.85552419617129,0.0274747376735515,1.85648581198987,0.684384640809731,0.115561514877057,5,0,0,0,0.00647497707305462,1,1,16.65763,16.36005,22.66255,24.4888,6.91666666666667,1.22818422099158e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,2,C0,4,1.25,0.05,0.018,NaN,0.178900929883589,0.217952035420628,10.6105774093919,0,10.6105774093919,0.0728826579461407,0.399088984155611,0,0,0,0,0.138900929883589,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,2,C1,4,1.25,0.05,0.018,NaN,0.178900929883589,0.217952035420628,2.12643410734104,0.0382144115804036,2.12777161174636,0.621578088434614,0.133677331312541,8,0,0,0,0.00600007456379256,1,1,16.6158516666667,15.9869,22.30765,24.0884,7.76666666666667,4.85722573273506e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,2,C2,4,1.25,0.05,0.018,NaN,0.178900929883589,0.217952035420628,2.02429126357488,0.0278851826115709,2.02526724496629,0.644982107985688,0.127150494208268,7,0,0,0,0.00651554444065029,1,1,15.6263033333333,15.0282,20.8862,23.322,7.15,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,2,C3,4,1.25,0.05,0.018,NaN,0.178900929883589,0.217952035420628,1.90835121827403,0.0323933773393121,1.90948498648091,0.676743297769756,0.119310159203059,5,0,0,0,0.00618877913860566,1,1,16.0695716666667,15.56795,21.81595,22.7879,7,1.68620542875808e-16,0.0201175416045027,0,0,0
full,主实验,场景三_突变迁移,2,C4,4,1.25,0.05,0.018,NaN,0.178900929883589,0.217952035420628,1.87821088118034,0.0277846291108292,1.87918334319922,0.682724522531959,0.117186070577939,5,0,0,0,0.00647497707305475,1,1,16.1804283333333,16.40965,21.7746,22.715,6.95,3.3584246494911e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,3,C0,4,1.25,0.05,0.018,NaN,0.182207061898237,0.220892116227419,10.4204889689413,0,10.4204889689413,0.0802610295864427,0.395099831182172,0,0,0,0,0.142207061898237,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,3,C1,4,1.25,0.05,0.018,NaN,0.182207061898237,0.220892116227419,2.1257038706948,0.0370753567463619,2.12700150818093,0.617151324550493,0.1336318012154,8,0,0,0,0.00605132360632564,1,1,15.6095,15.5841,20.3212,25.5772,7.63333333333333,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,3,C2,4,1.25,0.05,0.018,NaN,0.182207061898237,0.220892116227419,2.00596904658504,0.0276306708559069,2.00693612006499,0.646582365374555,0.125943947429968,7,0,0,0,0.00645468541990969,1,1,16.0211333333333,15.34125,22.1868,23.8381,7.11666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,3,C3,4,1.25,0.05,0.018,NaN,0.182207061898237,0.220892116227419,1.89149446472948,0.0320121350338586,1.89261488945567,0.676866527213306,0.118126915631663,5,0,0,0,0.00720304410845676,1,1,15.7038466666667,15.7127,22.0547,23.542,6.88333333333333,0,0.0204758115746313,0,0,0
full,主实验,场景三_突变迁移,3,C4,4,1.25,0.05,0.018,NaN,0.182207061898237,0.220892116227419,1.86031021884327,0.0275364307922453,1.861273993921,0.684330082436934,0.115906129109781,5,0,0,0,0.00647497707305468,1,1,15.1648116666667,14.49015,22.16305,25.436,6.91666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,4,C0,4,1.25,0.05,0.018,NaN,0.182475821107829,0.217629767193269,10.5362972636232,0,10.5362972636232,0.0818887352363976,0.39753492279909,0,0,0,0,0.142475821107829,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,4,C1,4,1.25,0.05,0.018,NaN,0.182475821107829,0.217629767193269,2.20023284816599,0.0379435823231114,2.20156087354729,0.60714631445207,0.138201331110058,8,0,0,0,0.00600000737452119,1,1,16.62585,16.82625,21.14215,23.6232,7.5,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,4,C2,4,1.25,0.05,0.018,NaN,0.182475821107829,0.217629767193269,2.02165290247982,0.027827762029886,2.02262687415087,0.644783314720663,0.126977460568752,7,0,0,0,0.00637441805392013,1,1,17.8544516666667,17.52735,22.54185,26.1806,7.1,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,4,C3,4,1.25,0.05,0.018,NaN,0.182475821107829,0.217629767193269,1.90484131822237,0.0321124451766864,1.90596525380356,0.677294732468062,0.119064754461028,5,0,0,0,0.00740015399328153,1,1,17.08585,16.48025,22.9058,29.9899,6.98333333333333,1.43548367637081e-16,0.0202273501816177,0,0,0
full,主实验,场景三_突变迁移,4,C4,4,1.25,0.05,0.018,NaN,0.182475821107829,0.217629767193269,1.87547409518134,0.0277513213106302,1.87644539142721,0.683195234728312,0.116991290434435,5,0,0,0,0.00647497707305481,1,1,16.9440883333333,17.20255,21.4436,27.2772,7.03333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,5,C0,4,1.25,0.05,0.018,NaN,0.180640447125984,0.217874873748946,10.5712416314294,0,10.5712416314294,0.0728826579461407,0.398266771115771,0,0,0,0,0.140640447125984,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,5,C1,4,1.25,0.05,0.018,NaN,0.180640447125984,0.217874873748946,2.15303645792178,0.0370232420813427,2.15433227139463,0.613636930777483,0.135325538670724,8,0,0,0,0.00600001415041333,1,1,17.4739566666667,17.12575,24.15145,25.2298,7.75,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,5,C2,4,1.25,0.05,0.018,NaN,0.180640447125984,0.217874873748946,2.02306269859332,0.0278832749782226,2.02403861321756,0.645204425372235,0.127069949611939,7,0,0,0,0.00649259667570873,1,1,17.5199483333333,17.18275,22.6239,23.9809,7.16666666666667,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,5,C3,4,1.25,0.05,0.018,NaN,0.180640447125984,0.217874873748946,1.90612355036932,0.0322379094646087,1.90725187720058,0.677588694925774,0.119154463997986,5,0,0,0,0.00699371866307878,1,1,16.7200316666667,16.5704,23.0462,25.393,6.96666666666667,1.73472347597681e-17,0.0203278267415209,0,0,0
full,主实验,场景三_突变迁移,5,C4,4,1.25,0.05,0.018,NaN,0.180640447125984,0.217874873748946,1.87647860731007,0.0277601425187231,1.87745021229822,0.683394800279176,0.117062820341586,5,0,0,0,0.00647497707305465,1,1,15.3616783333333,14.9969,21.831,25.6238,6.96666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,6,C0,4,1.25,0.05,0.018,NaN,0.18079785360564,0.220269488877961,10.4776485622933,0,10.4776485622933,0.0802610295864427,0.396303591315269,0,0,0,0,0.14079785360564,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,6,C1,4,1.25,0.05,0.018,NaN,0.18079785360564,0.220269488877961,2.14278093203983,0.0384639118438254,2.14412716895436,0.618457353039086,0.13469252386512,8,0,0,0,0.00601452364515491,1,1,16.1608333333333,15.9745,20.90065,22.7525,7.78333333333333,1.23512311489549e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,6,C2,4,1.25,0.05,0.018,NaN,0.18079785360564,0.220269488877961,2.01103067480951,0.0277015433534182,2.01200022882688,0.646020472486003,0.12627841606803,7,0,0,0,0.00644420364585332,1,1,16.1322533333333,15.7898,22.0838,23.7706,7.08333333333333,4.85722573273506e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,6,C3,4,1.25,0.05,0.018,NaN,0.18079785360564,0.220269488877961,1.8929964115787,0.0316300036621814,1.89410346170687,0.677469115493663,0.118232823886335,5,0,0,0,0.00623175104598518,1,1,16.4721616666667,15.55095,23.15855,26.942,6.93333333333333,4.85722573273506e-17,0.0202259707236558,0,0,0
full,主实验,场景三_突变迁移,6,C4,4,1.25,0.05,0.018,NaN,0.18079785360564,0.220269488877961,1.86491189555814,0.0275977677110067,1.86587781742802,0.683570063853404,0.116236506215249,5,0,0,0,0.00647497707305475,1,1,17.5936333333333,17.59365,24.9965,27.0307,6.93333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,7,C0,4,1.25,0.05,0.018,NaN,0.178971368523399,0.218516471057759,10.5876390324581,0,10.5876390324581,0.0728826579461407,0.398609722651276,0,0,0,0,0.138971368523399,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,7,C1,4,1.25,0.05,0.018,NaN,0.178971368523399,0.218516471057759,2.14394938935516,0.0371120095824727,2.14524830969055,0.615369548341802,0.134764796121779,8,0,0,0,0.00600097206908815,1,1,17.2840816666667,17.0243,21.42535,26.7485,7.53333333333333,1.36973765663129e-14,NaN,0,0,0
full,主实验,场景三_突变迁移,7,C2,4,1.25,0.05,0.018,NaN,0.178971368523399,0.218516471057759,2.02215258011866,0.0278724216716542,2.02312811487717,0.644798350262416,0.127010249401914,7,0,0,0,0.00633032808384566,1,1,16.5709716666667,16.0154,23.57725,28.0296,7.15,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,7,C3,4,1.25,0.05,0.018,NaN,0.178971368523399,0.218516471057759,1.90417044643502,0.031774163333118,1.90528254215168,0.677683532681599,0.119017790932319,5,0,0,0,0.00617082887646422,1,1,16.1261616666667,15.79105,21.39055,24.1169,6.96666666666667,1.38777878078145e-17,0.020120605804425,0,0,0
full,主实验,场景三_突变迁移,7,C4,4,1.25,0.05,0.018,NaN,0.178971368523399,0.218516471057759,1.8754320695613,0.0277453245844745,1.87640315592175,0.683393292232574,0.116988296895517,5,0,0,0,0.00647497707305472,1,1,16.490145,16.1831,22.7509,26.1661,6.96666666666667,3.32373017997156e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,8,C0,4,1.25,0.05,0.018,NaN,0.182247424748455,0.218090017843252,10.524447712901,0,10.524447712901,0.0818887352363976,0.397286448715334,0,0,0,0,0.142247424748455,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,8,C1,4,1.25,0.05,0.018,NaN,0.182247424748455,0.218090017843252,2.15522466104307,0.0374400997452674,2.15653506453415,0.615658677731847,0.135460220982188,8,0,0,0,0.00600232689708288,1,1,17.6046516666667,17.2879,22.81985,25.8903,7.63333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,8,C2,4,1.25,0.05,0.018,NaN,0.182247424748455,0.218090017843252,2.01966959476544,0.0277946604249024,2.02064240788031,0.646271322237151,0.126847232385717,7,0,0,0,0.00649577767178901,1,1,16.4799466666667,15.9118,21.99675,26.6541,7.15,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,8,C3,4,1.25,0.05,0.018,NaN,0.182247424748455,0.218090017843252,1.90241848720528,0.0317940566444156,1.90353127918784,0.67791529221281,0.118895059770847,5,0,0,0,0.00662932110111289,1,1,16.2757783333333,15.96925,22.2173,23.5477,6.9,1.73472347597681e-17,0.0202243607655655,0,0,0
full,主实验,场景三_突变迁移,8,C4,4,1.25,0.05,0.018,NaN,0.182247424748455,0.218090017843252,1.87354704558338,0.0277226039517247,1.87451733672169,0.683361987657458,0.116853945351516,5,0,0,0,0.00647497707305465,1,1,16.5184166666667,16.59975,21.9564,25.4007,7,0,NaN,0,0,0
full,主实验,场景三_突变迁移,9,C0,4,1.25,0.05,0.018,NaN,0.178439438251972,0.221962427519905,10.4718963097713,0,10.4718963097713,0.0802610295864427,0.396182616496502,0,0,0,0,0.138439438251972,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,9,C1,4,1.25,0.05,0.018,NaN,0.178439438251972,0.221962427519905,2.13477316847169,0.0373356468993111,2.13607991611317,0.614032398117813,0.13419617453199,8,0,0,0,0.00600140814676259,1,1,16.3637516666667,15.8555,22.0034,23.2888,7.68333333333333,5.31519273039294e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,9,C2,4,1.25,0.05,0.018,NaN,0.178439438251972,0.221962427519905,2.00700535614216,0.0276673893600871,2.00797371476976,0.645081298183256,0.126012498269793,7,0,0,0,0.00651590930811069,1,1,17.022205,16.6435,22.41945,26.0586,7.13333333333333,6.93889390390723e-18,NaN,0,0,0
full,主实验,场景三_突变迁移,9,C3,4,1.25,0.05,0.018,NaN,0.178439438251972,0.221962427519905,1.89071162702887,0.0318541118970804,1.89182652094527,0.677304519032271,0.118071676966324,5,0,0,0,0.00684605616273637,1,1,15.7040033333333,15.52065,20.4908,23.566,6.81666666666667,6.93889390390723e-18,0.0202445970602181,0,0,0
full,主实验,场景三_突变迁移,9,C4,4,1.25,0.05,0.018,NaN,0.178439438251972,0.221962427519905,1.85975893186294,0.0275323583734119,1.86072256440601,0.683562489198147,0.115866486305896,5,0,0,0,0.00647497707305465,1,1,16.0615916666667,15.7154,21.44975,24.9977,6.91666666666667,8.60422844084496e-16,NaN,0,0,0
full,主实验,场景三_突变迁移,10,C0,4,1.25,0.05,0.018,NaN,0.179413276903375,0.217531396929332,10.6139381026256,0,10.6139381026256,0.0694649218943195,0.399159152254151,0,0,0,0,0.139413276903375,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,10,C1,4,1.25,0.05,0.018,NaN,0.179413276903375,0.217531396929332,2.12513175193969,0.036908912695841,2.12642356388404,0.622537007667965,0.133596118893802,8,0,0,0,0.00600094310159474,1,1,16.787145,16.4201,23.2894,27.7506,7.5,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,10,C2,4,1.25,0.05,0.018,NaN,0.179413276903375,0.217531396929332,2.02598509002934,0.0278772187818893,2.0269607926867,0.645551307515284,0.127261457709372,7,0,0,0,0.00652320283036571,1,1,15.97833,15.02525,23.1196,27.0595,7.08333333333333,3.46944695195361e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,10,C3,4,1.25,0.05,0.018,NaN,0.179413276903375,0.217531396929332,1.90815948330733,0.0321076797559587,1.90928325209879,0.677664735304163,0.119296766537408,5,0,0,0,0.00683792675879769,1,1,16.4639966666667,16.6291,22.1521,26.5757,7.05,3.46944695195361e-17,0.020208986788158,0,0,0
full,主实验,场景三_突变迁移,10,C4,4,1.25,0.05,0.018,NaN,0.179413276903375,0.217531396929332,1.87959826912621,0.0278040083278873,1.88057140941769,0.682724522531959,0.117284688983383,5,0,0,0,0.00647497707305468,1,1,15.04751,14.52215,20.17135,29.4025,7,0,NaN,0,0,0
full,主实验,场景三_突变迁移,11,C0,4,1.25,0.05,0.018,NaN,0.17970995953155,0.217580441526454,10.6048785675473,0,10.6048785675473,0.0694649218943195,0.398969969517691,0,0,0,0,0.13970995953155,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,11,C1,4,1.25,0.05,0.018,NaN,0.17970995953155,0.217580441526454,2.17466495410955,0.0363190667496514,2.17593612144579,0.609005413293836,0.136650928840548,8,0,0,0,0.00600254709366189,1,1,16.1094783333333,14.8654,23.5648,29.9393,7.53333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,11,C2,4,1.25,0.05,0.018,NaN,0.17970995953155,0.217580441526454,2.0258340100336,0.0279015899051491,2.02681056568028,0.645144197971823,0.127251564306241,7,0,0,0,0.00650590474208652,1,1,15.5207016666667,15.096,20.15755,23.3295,7.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,11,C3,4,1.25,0.05,0.018,NaN,0.17970995953155,0.217580441526454,1.9067606880314,0.0322041430705367,1.90788783303887,0.678156997530223,0.119199015313391,5,0,0,0,0.00625839131050851,1,1,15.149755,14.2855,21.4144,23.0906,7,1.38777878078145e-17,0.0201810631137492,0,0,0
full,主实验,场景三_突变迁移,11,C4,4,1.25,0.05,0.018,NaN,0.17970995953155,0.217580441526454,1.87900440050956,0.0277954299234332,1.87997724055688,0.682716398170838,0.117242485727877,5,0,0,0,0.00647497707305465,1,1,15.3168933333333,14.4627,23.411,23.8562,6.96666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,12,C0,4,1.25,0.05,0.018,NaN,0.178228777207169,0.217372280128739,10.6488328631522,0,10.6488328631522,0.0694649218943195,0.399886994250079,0,0,0,0,0.138228777207169,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,12,C1,4,1.25,0.05,0.018,NaN,0.178228777207169,0.217372280128739,2.15577028186981,0.0373950715085496,2.15707910937261,0.615585954417701,0.135493782694959,8,0,0,0,0.00600002268890999,1,1,15.720625,15.16075,22.5543,23.845,7.63333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,12,C2,4,1.25,0.05,0.018,NaN,0.178228777207169,0.217372280128739,2.02847365828564,0.027919824590247,2.02945085214629,0.644317405571214,0.127424309909527,7,0,0,0,0.00645334114029986,1,1,15.53574,15.162,21.05425,24.8348,7.15,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,12,C3,4,1.25,0.05,0.018,NaN,0.178228777207169,0.217372280128739,1.90939476759313,0.0319927765623151,1.91051451477281,0.677298069881139,0.119383024663102,5,0,0,0,0.00630931291247204,1,1,15.6989816666667,14.9892,21.5342,26.5925,6.93333333333333,1.38777878078145e-17,0.0200950033141992,0,0,0
full,主实验,场景三_突变迁移,12,C4,4,1.25,0.05,0.018,NaN,0.178228777207169,0.217372280128739,1.8818061360717,0.027836556727356,1.88278041555715,0.682438688539319,0.117441457979513,5,0,0,0,0.00647497707305465,1,1,14.6735883333333,14.18415,19.7067,26.7618,7.03333333333333,2.31065167000111e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,13,C0,4,1.25,0.05,0.018,NaN,0.18039615057265,0.21837347678278,10.5583994391318,0,10.5583994391318,0.0802610295864427,0.397997970392676,0,0,0,0,0.14039615057265,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,13,C1,4,1.25,0.05,0.018,NaN,0.18039615057265,0.21837347678278,2.14812243191789,0.0380216812742282,2.14945319076248,0.614832883480709,0.135022594343034,8,0,0,0,0.00600029477164325,1,1,17.0864033333333,16.69265,25.40425,26.1826,7.68333333333333,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,13,C2,4,1.25,0.05,0.018,NaN,0.18039615057265,0.21837347678278,2.02045697002679,0.0278654540637922,2.02143226091902,0.645276857602222,0.126898949108882,7,0,0,0,0.00646995702773007,1,1,17.232535,16.8316,24.2588,25.3158,7.16666666666667,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,13,C3,4,1.25,0.05,0.018,NaN,0.18039615057265,0.21837347678278,1.90329154781107,0.0320284869192229,1.90441254485325,0.678333465750363,0.118956236692365,5,0,0,0,0.00728537203149843,1,1,16.793705,15.66735,24.4645,26.771,7.01666666666667,2.77555756156289e-17,0.0202274701837473,0,0,0
full,主实验,场景三_突变迁移,13,C4,4,1.25,0.05,0.018,NaN,0.18039615057265,0.21837347678278,1.87439312800852,0.0277301399406625,1.87536368290644,0.68340145563265,0.116914267384128,5,0,0,0,0.00647497707305469,1,1,15.6528266666667,15.6335,20.7172,24.2987,6.96666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,14,C0,4,1.25,0.05,0.018,NaN,0.180447010723084,0.220560487647632,10.4752676006177,0,10.4752676006177,0.0802610295864427,0.396253522122878,0,0,0,0,0.140447010723084,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,14,C1,4,1.25,0.05,0.018,NaN,0.180447010723084,0.220560487647632,2.10314182774954,0.0364741729028721,2.10441842380114,0.622756393580949,0.132217337164929,8,0,0,0,0.00600006593709559,1,1,16.42009,16.469,20.8164,27.946,7.55,2.66453525910038e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,14,C2,4,1.25,0.05,0.018,NaN,0.180447010723084,0.220560487647632,2.0105845156156,0.02774532354627,2.01155560193972,0.646157980538763,0.126248969809996,7,0,0,0,0.00638294646254516,1,1,16.3444133333333,15.7791,24.0992,27.0994,7.11666666666667,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,14,C3,4,1.25,0.05,0.018,NaN,0.180447010723084,0.220560487647632,1.89462405603685,0.0322806094152674,1.89575387736638,0.678507268984783,0.118347488573999,5,0,0,0,0.00703528826348898,1,1,16.6538483333333,15.76035,22.51835,24.2647,7,8.28330459778925e-17,0.0203872941919934,0,0,0
full,主实验,场景三_突变迁移,14,C4,4,1.25,0.05,0.018,NaN,0.180447010723084,0.220560487647632,1.86395368032907,0.0275845432216643,1.86491913934183,0.683570063853404,0.116167788664973,5,0,0,0,0.00647497707305472,1,1,15.8346366666667,15.537,20.5923,24.1284,6.93333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,15,C0,4,1.25,0.05,0.018,NaN,0.177675288033766,0.22021578863702,10.5556783039217,0,10.5556783039217,0.0728826579461407,0.397940990830534,0,0,0,0,0.137675288033766,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,15,C1,4,1.25,0.05,0.018,NaN,0.177675288033766,0.22021578863702,2.14876481924493,0.0366704713484973,2.15004828574213,0.613738640952087,0.135062235427133,8,0,0,0,0.00600021077732386,1,1,16.4062066666667,15.91655,23.1267,26.7444,7.71666666666667,6.93889390390723e-18,NaN,0,0,0
full,主实验,场景三_突变迁移,15,C2,4,1.25,0.05,0.018,NaN,0.177675288033766,0.22021578863702,2.0159005950875,0.0277775104832419,2.01687280795441,0.645302548389952,0.126599382710253,7,0,0,0,0.0065031384732971,1,1,16.65701,16.70355,22.20515,23.9285,7.13333333333333,2.08166817117217e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,15,C3,4,1.25,0.05,0.018,NaN,0.177675288033766,0.22021578863702,1.89874229813271,0.0323617370351297,1.89987495892894,0.677586052751838,0.118637116536256,5,0,0,0,0.0070895581456574,1,1,16.0095783333333,15.36405,21.56345,23.7348,6.93333333333333,2.08166817117217e-17,0.0203654642490196,0,0,0
full,主实验,场景三_突变迁移,15,C4,4,1.25,0.05,0.018,NaN,0.177675288033766,0.22021578863702,1.86894113970549,0.0276594656931757,1.86990922100475,0.683325393914586,0.116525016396696,5,0,0,0,0.00647497707305469,1,1,16.015835,15.20525,21.4304,23.7949,6.93333333333333,3.2612801348364e-16,NaN,0,0,0
full,主实验,场景三_突变迁移,16,C0,4,1.25,0.05,0.018,NaN,0.17897023198513,0.223605357982632,10.3980676974187,0,10.3980676974187,0.0802610295864427,0.394626644743446,0,0,0,0,0.13897023198513,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,16,C1,4,1.25,0.05,0.018,NaN,0.17897023198513,0.223605357982632,2.12905267172454,0.0367222051024171,2.13033794890313,0.615084383951107,0.133840470884437,8,0,0,0,0.00600004106507324,1,1,17.0795833333333,16.84725,22.83565,27.7867,7.66666666666667,4.78089789979208e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,16,C2,4,1.25,0.05,0.018,NaN,0.17897023198513,0.223605357982632,1.99770892356654,0.0275924738030298,1.99867466014965,0.646213095587554,0.125396208783471,7,0,0,0,0.00647901065695798,1,1,15.88166,15.45175,20.7814,23.5063,7.18333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,16,C3,4,1.25,0.05,0.018,NaN,0.17897023198513,0.223605357982632,1.88164411100031,0.0321777538796764,1.8827703323861,0.678314157665503,0.117429960548819,5,0,0,0,0.00690185635624725,1,1,15.8642283333333,15.33115,23.6088,28.9889,6.88333333333333,0,0.0201686365702411,0,0,0
full,主实验,场景三_突变迁移,16,C4,4,1.25,0.05,0.018,NaN,0.17897023198513,0.223605357982632,1.85141061937819,0.0274207656385318,1.85237034617554,0.685526537556606,0.115264496300734,5,0,0,0,0.00647497707305469,1,1,15.212675,14.63775,23.2805,25.409,6.9,9.71445146547012e-16,NaN,0,0,0
full,主实验,场景三_突变迁移,17,C0,4,1.25,0.05,0.018,NaN,0.18332361509857,0.221665657551044,10.3649775871146,0,10.3649775871146,0.0818887352363976,0.393927260929056,0,0,0,0,0.14332361509857,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,17,C1,4,1.25,0.05,0.018,NaN,0.18332361509857,0.221665657551044,2.13294663472213,0.0368379961951851,2.13423596458896,0.613389563816734,0.134082702202263,8,0,0,0,0.0060722772926462,1,1,16.7554783333333,16.22505,22.3101,23.9038,7.81666666666667,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,17,C2,4,1.25,0.05,0.018,NaN,0.18332361509857,0.221665657551044,2.00033748251034,0.0275595580913473,2.00130206704353,0.645458465893801,0.125570770854517,7,0,0,0,0.00640895943646019,1,1,15.6256216666667,14.79085,21.18285,24.658,7.1,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,17,C3,4,1.25,0.05,0.018,NaN,0.18332361509857,0.221665657551044,1.88567515122408,0.0321667926765519,1.88680098896776,0.678565866171287,0.117715672865709,5,0,0,0,0.00648716358136399,1,1,16.014875,15.5695,22.2965,27.3036,6.93333333333333,1.38777878078145e-17,0.0201352929412625,0,0,0
full,主实验,场景三_突变迁移,17,C4,4,1.25,0.05,0.018,NaN,0.18332361509857,0.221665657551044,1.85537293104487,0.0274726297800838,1.85633447308717,0.685240157591453,0.115550606381965,5,0,0,0,0.00647497707305469,1,1,15.94476,15.1464,22.6258,25.5548,6.9,0,NaN,0,0,0
full,主实验,场景三_突变迁移,18,C0,4,1.25,0.05,0.018,NaN,0.179584245155473,0.221151962570604,10.4741409317323,0,10.4741409317323,0.0802610295864427,0.396229827221565,0,0,0,0,0.139584245155473,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,18,C1,4,1.25,0.05,0.018,NaN,0.179584245155473,0.221151962570604,2.159718361406,0.0372030179894011,2.16102046703563,0.609423371191228,0.135736385964088,8,0,0,0,0.00601396194235636,1,1,18.39104,18.166,26.2343,28.4388,7.68333333333333,1.35447209004269e-14,NaN,0,0,0
full,主实验,场景三_突变迁移,18,C2,4,1.25,0.05,0.018,NaN,0.179584245155473,0.221151962570604,2.00902551863509,0.027764799883911,2.00999728663103,0.645224867823763,0.1261460229063,7,0,0,0,0.00645595103291799,1,1,17.8337566666667,17.15115,24.429,27.1522,7.13333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,18,C3,4,1.25,0.05,0.018,NaN,0.179584245155473,0.221151962570604,1.89097246088202,0.0319006584841777,1.89208898392896,0.678582484047487,0.11809008481886,5,0,0,0,0.00669864008262319,1,1,17.0005583333333,16.7993,21.3399,23.6644,6.98333333333333,0,0.0203140828967428,0,0,0
full,主实验,场景三_突变迁移,18,C4,4,1.25,0.05,0.018,NaN,0.179584245155473,0.221151962570604,1.86219388039271,0.0275615350090689,1.86315853411803,0.683570659929742,0.11604148018864,5,0,0,0,0.00647497707305478,1,1,17.422935,16.80615,23.92205,25.0524,6.9,3.24740234702858e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,19,C0,4,1.25,0.05,0.018,NaN,0.178144026711192,0.220096309621459,10.5486559510701,0,10.5486559510701,0.0728826579461407,0.397793907656959,0,0,0,0,0.138144026711192,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,19,C1,4,1.25,0.05,0.018,NaN,0.178144026711192,0.220096309621459,2.17456780231198,0.037457845960781,2.17587882692061,0.608866260871078,0.136645004139772,8,0,0,0,0.00600001226540024,1,1,17.555305,17.2464,22.94105,27.4163,7.7,0,NaN,0,0,0
full,主实验,场景三_突变迁移,19,C2,4,1.25,0.05,0.018,NaN,0.178144026711192,0.220096309621459,2.01597131835049,0.0278271751169309,2.01694526947959,0.645373545816692,0.126604037943768,7,0,0,0,0.0064371446228062,1,1,17.1145116666667,16.66705,23.5649,26.393,7.11666666666667,6.93889390390723e-18,NaN,0,0,0
full,主实验,场景三_突变迁移,19,C3,4,1.25,0.05,0.018,NaN,0.178144026711192,0.220096309621459,1.89913449787709,0.0321535026395904,1.90025987046947,0.677330308499505,0.118664662315466,5,0,0,0,0.00677090050849272,1,1,17.4215783333333,16.94755,23.5636,25.7827,6.91666666666667,6.93889390390723e-18,0.0202752529930656,0,0,0
full,主实验,场景三_突变迁移,19,C4,4,1.25,0.05,0.018,NaN,0.178144026711192,0.220096309621459,1.86893253037153,0.0276573631626775,1.86990053808222,0.68332392490694,0.116524400695094,5,0,0,0,0.00647497707305469,1,1,16.2751933333333,15.90965,20.15115,20.8789,6.93333333333333,1.13797860024079e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,20,C0,4,1.25,0.05,0.018,NaN,0.181993551436724,0.217860178163752,10.5391891507409,0,10.5391891507409,0.0818887352363976,0.397595539416008,0,0,0,0,0.141993551436724,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,20,C1,4,1.25,0.05,0.018,NaN,0.181993551436724,0.217860178163752,2.15931658332823,0.0371207818550685,2.16061581069316,0.614622105618432,0.135711717155505,8,0,0,0,0.00600730879385017,1,1,17.4282616666667,17.3907,20.571,22.7681,7.48333333333333,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,20,C2,4,1.25,0.05,0.018,NaN,0.181993551436724,0.217860178163752,2.02099377399997,0.0278305188154819,2.02196784215851,0.645783936162178,0.126934195620506,7,0,0,0,0.00650187102005223,1,1,16.59827,16.6129,20.53515,23.1064,7.16666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,20,C3,4,1.25,0.05,0.018,NaN,0.181993551436724,0.217860178163752,1.90422464927026,0.0322451764316193,1.90535323044537,0.677834039831757,0.119021586021177,5,0,0,0,0.00683933829634191,1,1,16.57978,15.9764,22.47115,24.4302,6.91666666666667,0,0.0204215927982769,0,0,0
full,主实验,场景三_突变迁移,20,C4,4,1.25,0.05,0.018,NaN,0.181993551436724,0.217860178163752,1.8749417353962,0.0277416665431908,1.87591269372522,0.683369832531811,0.11695336410052,5,0,0,0,0.00647497707305462,1,1,16.2956833333333,15.98495,23.2025,25.409,6.96666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,21,C0,4,1.25,0.05,0.018,NaN,0.180684005738206,0.216795846432461,10.6108728037471,0,10.6108728037471,0.0694649218943195,0.399095152205098,0,0,0,0,0.140684005738206,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,21,C1,4,1.25,0.05,0.018,NaN,0.180684005738206,0.216795846432461,2.1564019474533,0.036430203654412,2.1576770045812,0.613168144662466,0.135532626731402,8,0,0,0,0.00600002283883011,1,1,16.2932283333333,16.08,19.86235,20.6794,7.53333333333333,0,NaN,0,0,0
full,主实验,场景三_突变迁移,21,C2,4,1.25,0.05,0.018,NaN,0.180684005738206,0.216795846432461,2.02851827735631,0.0278762342870084,2.02949394555636,0.644512953444045,0.127427227887517,7,0,0,0,0.0064816914288516,1,1,17.3498283333333,15.99835,23.4463,25.059,7.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,21,C3,4,1.25,0.05,0.018,NaN,0.180684005738206,0.216795846432461,1.91083567759196,0.0319028810916524,1.91195227843017,0.675745787095078,0.119483562653438,5,0,0,0,0.00701203380764893,1,1,16.2330716666667,15.5602,21.715,26.0569,6.91666666666667,1.38777878078145e-17,0.0204205369636448,0,0,0
full,主实验,场景三_突变迁移,21,C4,4,1.25,0.05,0.018,NaN,0.180684005738206,0.216795846432461,1.88158750711174,0.0278338206473113,1.8825616908344,0.682212453483839,0.117425943625565,5,0,0,0,0.00647497707305468,1,1,17.0342366666667,16.47105,24.95715,27.0551,7,0,NaN,0,0,0
full,主实验,场景三_突变迁移,22,C0,4,1.25,0.05,0.018,NaN,0.183331864781485,0.222199755687938,10.3449375162327,0,10.3449375162327,0.0818887352363976,0.393503094932816,0,0,0,0,0.143331864781485,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,22,C1,4,1.25,0.05,0.018,NaN,0.183331864781485,0.222199755687938,2.12454335869961,0.0365067024700399,2.12582109328607,0.616493283757841,0.133559411609537,8,0,0,0,0.00600033357535151,1,1,17.29425,16.909,26.1514,27.086,7.46666666666667,5.55111512312578e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,22,C2,4,1.25,0.05,0.018,NaN,0.183331864781485,0.222199755687938,1.99880713059981,0.0275773864063516,1.99977233912403,0.645920067872388,0.125469170029224,7,0,0,0,0.00644238696499497,1,1,16.7324066666667,15.96015,22.68935,26.7016,7.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,22,C3,4,1.25,0.05,0.018,NaN,0.183331864781485,0.222199755687938,1.8823290067455,0.0318641237220819,1.88344425107577,0.679686657447248,0.117478553632498,5,0,0,0,0.00718095499555761,1,1,15.9894633333333,15.4684,22.0037,27.7031,6.88333333333333,1.04083408558608e-17,0.0202167911774729,0,0,0
full,主实验,场景三_突变迁移,22,C4,4,1.25,0.05,0.018,NaN,0.183331864781485,0.222199755687938,1.8528560966652,0.0274385376739916,1.85381644548379,0.685487152837804,0.115368953343517,5,0,0,0,0.00647497707305469,1,1,16.4307383333333,15.78685,21.70425,25.9898,6.9,0,NaN,0,0,0
full,主实验,场景三_突变迁移,23,C0,4,1.25,0.05,0.018,NaN,0.181950073634725,0.222905400884107,10.3518506356538,0,10.3518506356538,0.0802610295864427,0.39364946891711,0,0,0,0,0.141950073634725,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,23,C1,4,1.25,0.05,0.018,NaN,0.181950073634725,0.222905400884107,2.13759946008704,0.0378164923215992,2.13892303731829,0.613871272361196,0.134371567376718,8,0,0,0,0.00600023494040763,1,1,17.568535,16.97985,24.37165,25.9477,7.61666666666667,2.77555756156289e-16,NaN,0,0,0
full,主实验,场景三_突变迁移,23,C2,4,1.25,0.05,0.018,NaN,0.181950073634725,0.222905400884107,1.99783442181783,0.0275123224728426,1.99879735310438,0.646057665343011,0.12540454862081,7,0,0,0,0.00641884779581194,1,1,16.975825,16.46665,24.59835,27.7254,7.1,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,23,C3,4,1.25,0.05,0.018,NaN,0.181950073634725,0.222905400884107,1.87872800262544,0.0313190116227718,1.87982416803223,0.680727116813738,0.117222838338991,5,0,0,0,0.00665666144373619,1,1,16.346985,15.56735,22.49245,26.7318,6.88333333333333,2.77555756156289e-17,0.02000450500793,0,0,0
full,主实验,场景三_突变迁移,23,C4,4,1.25,0.05,0.018,NaN,0.181950073634725,0.222905400884107,1.85115164880972,0.0274124775178212,1.85211108552284,0.685482051157371,0.115245771858757,5,0,0,0,0.00647497707305472,1,1,15.5815433333333,15.5807,21.08285,24.7818,6.91666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,24,C0,4,1.25,0.05,0.018,NaN,0.180141655858344,0.218903032309172,10.5446801334081,0,10.5446801334081,0.0802610295864427,0.397710610043652,0,0,0,0,0.140141655858344,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,24,C1,4,1.25,0.05,0.018,NaN,0.180141655858344,0.218903032309172,2.12219294325827,0.0364036486460504,2.12346707096088,0.61998855579967,0.133412678703324,8,0,0,0,0.00600000848787602,1,1,16.1624216666667,15.41865,22.86875,23.4124,7.51666666666667,2.36616282123236e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,24,C2,4,1.25,0.05,0.018,NaN,0.180141655858344,0.218903032309172,2.01925584885863,0.0278536618062415,2.02023072702185,0.645312640543948,0.126820048094939,7,0,0,0,0.00641341284197948,1,1,16.5830366666667,16.0067,22.16105,25.0583,7.1,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,24,C3,4,1.25,0.05,0.018,NaN,0.180141655858344,0.218903032309172,1.9019336527427,0.0321772034287132,1.9030598548627,0.677635745840183,0.118861072952994,5,0,0,0,0.00714349389843316,1,1,15.87251,15.61095,21.194,27.2193,6.96666666666667,2.45029690981724e-17,0.0201525154683558,0,0,0
full,主实验,场景三_突变迁移,24,C4,4,1.25,0.05,0.018,NaN,0.180141655858344,0.218903032309172,1.87217728648672,0.0276987183538676,1.8731467416291,0.683393610758298,0.116756221358595,5,0,0,0,0.00647497707305475,1,1,15.9321133333333,15.9121,21.8597,23.3029,6.95,0,NaN,0,0,0
full,主实验,场景三_突变迁移,25,C0,4,1.25,0.05,0.018,NaN,0.179769814311966,0.221892642497314,10.4420779193737,0,10.4420779193737,0.0802610295864427,0.395554917098398,0,0,0,0,0.139769814311966,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,25,C1,4,1.25,0.05,0.018,NaN,0.179769814311966,0.221892642497314,2.10885601323308,0.036355128747276,2.11012844273924,0.621993312662316,0.132576999029658,8,0,0,0,0.0060226403956662,1,1,17.5554316666667,16.98515,25.01685,25.9762,7.78333333333333,1.32185928869433e-14,NaN,0,0,0
full,主实验,场景三_突变迁移,25,C2,4,1.25,0.05,0.018,NaN,0.179769814311966,0.221892642497314,2.00508911289668,0.0276640417003705,2.00605735435619,0.64561739671015,0.125885711392398,7,0,0,0,0.00649037500811248,1,1,16.708175,16.0284,23.3383,24.1632,7.16666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,25,C3,4,1.25,0.05,0.018,NaN,0.179769814311966,0.221892642497314,1.88822804406415,0.0319732307161351,1.88934710713921,0.677893648221543,0.117896258855944,5,0,0,0,0.00615029390905227,1,1,16.6261383333333,16.6487,21.7455,24.9611,6.88333333333333,0,0.0201916201586148,0,0,0
full,主实验,场景三_突变迁移,25,C4,4,1.25,0.05,0.018,NaN,0.179769814311966,0.221892642497314,1.85848206489885,0.0275110982362555,1.85944495333712,0.684329688617439,0.115774615234974,5,0,0,0,0.00647497707305457,1,1,16.2837183333333,16.09115,21.811,24.8167,6.9,3.19883008970123e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,26,C0,4,1.25,0.05,0.018,NaN,0.179069782391651,0.220653592244528,10.5052382211337,0,10.5052382211337,0.0802610295864427,0.39688331299857,0,0,0,0,0.139069782391651,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,26,C1,4,1.25,0.05,0.018,NaN,0.179069782391651,0.220653592244528,2.1228841117686,0.0350142255965418,2.12410960966447,0.618268832146527,0.133455844060755,8,0,0,0,0.00600252007436422,1,1,16.5561166666667,16.3367,22.8462,24.0026,7.63333333333333,2.21905827046953e-14,NaN,0,0,0
full,主实验,场景三_突变迁移,26,C2,4,1.25,0.05,0.018,NaN,0.179069782391651,0.220653592244528,2.01288750734293,0.0277105433903431,2.01385737636159,0.645178174371839,0.126400892297249,7,0,0,0,0.00641831547925392,1,1,16.3525583333333,16.36115,21.86735,23.4293,7.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,26,C3,4,1.25,0.05,0.018,NaN,0.179069782391651,0.220653592244528,1.89329880215653,0.0315301214256136,1.89440235640643,0.678540776187196,0.118254135179709,5,0,0,0,0.00683833235134777,1,1,16.18084,15.8038,21.5315,27.1714,6.85,1.38777878078145e-17,0.0201419930863109,0,0,0
full,主实验,场景三_突变迁移,26,C4,4,1.25,0.05,0.018,NaN,0.179069782391651,0.220653592244528,1.86516801290689,0.0276030500849365,1.86613411965986,0.683563254021413,0.116254866563112,5,0,0,0,0.00647497707305469,1,1,15.5142033333333,14.97595,22.9712,26.1738,6.91666666666667,2.60208521396521e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,27,C0,4,1.25,0.05,0.018,NaN,0.178481328357805,0.219460909814449,10.5641775813839,0,10.5641775813839,0.0728826579461407,0.398118935504902,0,0,0,0,0.138481328357805,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,27,C1,4,1.25,0.05,0.018,NaN,0.178481328357805,0.219460909814449,2.15619865781215,0.0374660184001776,2.15750996845616,0.613174210259915,0.135520126726726,8,0,0,0,0.00600014778900383,1,1,17.045835,17.33815,22.7643,24.4073,7.68333333333333,1.94289029309402e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,27,C2,4,1.25,0.05,0.018,NaN,0.178481328357805,0.219460909814449,2.0189233947204,0.0278570413110071,2.01989839116629,0.645208854894152,0.126798200683206,7,0,0,0,0.00652027283965741,1,1,16.60114,15.7648,23.47315,27.0884,7.2,1.38777878078145e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,27,C3,4,1.25,0.05,0.018,NaN,0.178481328357805,0.219460909814449,1.89997439093622,0.0318323271473583,1.90108852238637,0.677750465000171,0.118723629914586,5,0,0,0,0.00667039616498742,1,1,15.8611133333333,15.02475,23.061,25.1762,6.93333333333333,1.38777878078145e-17,0.0202593795749671,0,0,0
full,主实验,场景三_突变迁移,27,C4,4,1.25,0.05,0.018,NaN,0.178481328357805,0.219460909814449,1.87153537787948,0.0276920461642262,1.87250459949523,0.683394126020634,0.116710396919684,5,0,0,0,0.00647497707305469,1,1,16.148115,15.7626,24.08385,29.9387,6.95,2.02615701994091e-15,NaN,0,0,0
full,主实验,场景三_突变迁移,28,C0,4,1.25,0.05,0.018,NaN,0.182884149284621,0.216826130882953,10.5568356932688,0,10.5568356932688,0.0784709991845764,0.397965227131264,0,0,0,0,0.142884149284621,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,28,C1,4,1.25,0.05,0.018,NaN,0.182884149284621,0.216826130882953,2.16465784777981,0.0374296618806018,2.16596788594563,0.613152336579791,0.136039300378563,8,0,0,0,0.00600089803215646,1,1,17.0553633333333,16.5825,23.18725,25.5448,7.68333333333333,2.77555756156289e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,28,C2,4,1.25,0.05,0.018,NaN,0.182884149284621,0.216826130882953,2.02520150015977,0.0278423234028521,2.02617598147887,0.644633540966188,0.127210136338088,7,0,0,0,0.00648881520412978,1,1,15.6610866666667,15.1041,21.59055,24.1207,7.13333333333333,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,28,C3,4,1.25,0.05,0.018,NaN,0.182884149284621,0.216826130882953,1.9089181220091,0.0323361681169568,1.91004988789319,0.676737942029748,0.11934974857386,5,0,0,0,0.00702628808270325,1,1,15.961335,15.3891,21.22475,23.7138,6.88333333333333,4.16333634234434e-17,0.0202236663777891,0,0,0
full,主实验,场景三_突变迁移,28,C4,4,1.25,0.05,0.018,NaN,0.182884149284621,0.216826130882953,1.87883722161393,0.0278020489233053,1.87981029332625,0.682883683998303,0.117230602424129,5,0,0,0,0.00647497707305468,1,1,16.917465,15.7605,25.58755,29.3748,7.05,1.04083408558608e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,29,C0,4,1.25,0.05,0.018,NaN,0.183147263375278,0.2205589998022,10.4104109582387,0,10.4104109582387,0.0818887352363976,0.394887211435287,0,0,0,0,0.143147263375278,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,29,C1,4,1.25,0.05,0.018,NaN,0.183147263375278,0.2205589998022,2.14443890084341,0.0368460516775247,2.14572851265213,0.615430766076755,0.134795062218721,8,0,0,0,0.00600001349832764,1,1,17.5746616666667,17.02185,23.188,28.4695,7.66666666666667,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,29,C2,4,1.25,0.05,0.018,NaN,0.183147263375278,0.2205589998022,2.00707790389457,0.0276736888372469,2.00804648300387,0.646186212237308,0.126017295834348,7,0,0,0,0.00659070828586315,1,1,17.1028216666667,16.5544,22.8724,24.5405,7.16666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,29,C3,4,1.25,0.05,0.018,NaN,0.183147263375278,0.2205589998022,1.89288327548242,0.0326813390271924,1.89402712234837,0.676497888342738,0.11822484951368,5,0,0,0,0.00760216337357429,1,1,16.5322416666667,15.77885,23.2406,25.1008,6.9,0,0.0202145000764341,0,0,0
full,主实验,场景三_突变迁移,29,C4,4,1.25,0.05,0.018,NaN,0.183147263375278,0.2205589998022,1.86078827193342,0.0275462043262663,1.86175238908484,0.684372814093164,0.115940494723439,5,0,0,0,0.00647497707305462,1,1,15.5506833333333,15.6284,20.76495,21.145,6.91666666666667,0,NaN,0,0,0
full,主实验,场景三_突变迁移,30,C0,4,1.25,0.05,0.018,NaN,0.18110416766341,0.219100561881732,10.5139981451047,0,10.5139981451047,0.0802610295864427,0.397067201956507,0,0,0,0,0.14110416766341,0,1,0,0,0,0,0,0,NaN,0,0,0
full,主实验,场景三_突变迁移,30,C1,4,1.25,0.05,0.018,NaN,0.18110416766341,0.219100561881732,2.13640228088031,0.035254410187038,2.13763618523685,0.617661187089304,0.134297301285235,8,0,0,0,0.00600743226409121,1,1,17.6433416666667,17.2194,23.02585,23.6211,7.55,4.16333634234434e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,30,C2,4,1.25,0.05,0.018,NaN,0.18110416766341,0.219100561881732,2.01653880222767,0.0278072133518762,2.01751205469499,0.644995750109181,0.126641385369422,7,0,0,0,0.00638175229334235,1,1,16.9751483333333,15.9433,23.8575,28.6966,7.13333333333333,1.73472347597681e-17,NaN,0,0,0
full,主实验,场景三_突变迁移,30,C3,4,1.25,0.05,0.018,NaN,0.18110416766341,0.219100561881732,1.90080299680648,0.0322727912656813,1.90193254450078,0.67677569061299,0.11878177637135,5,0,0,0,0.00636190439238668,1,1,16.377335,15.76375,22.6454,23.8202,6.88333333333333,1.73472347597681e-17,0.0201446896459419,0,0,0
full,主实验,场景三_突变迁移,30,C4,4,1.25,0.05,0.018,NaN,0.18110416766341,0.219100561881732,1.87008918972462,0.0276702167111231,1.87105764730951,0.683412730648727,0.116607090750244,5,0,0,0,0.00647497707305469,1,1,16.0363283333333,15.86745,21.71505,22.9551,6.93333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C1,0,1.25,0.05,0.018,0,0.18139780571421,0.220988412775541,1.25467302864631,0.0145653413118002,1.25518281559222,0.745387690603395,0.0535967188539958,0,0,0,0,0.00600043233548735,1,1,17.4284066666667,17.8022,21.65245,23.0295,7.33333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C2,0,1.25,0.05,0.018,0,0.18139780571421,0.220988412775541,1.24945707294212,0.0127493732269982,1.24990330100506,0.726170076941866,0.0527795005361402,4,0,0,0,0.0060005519465661,1,1,17.6238516666667,17.01835,22.95215,24.6856,6.73333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C3,0,1.25,0.05,0.018,0,0.18139780571421,0.220988412775541,1.22503991819436,0.0139422310913535,1.22552789628256,0.734858208479645,0.0487721549422946,3,0,0,0,0.00600000258038083,1,1,16.4505983333333,16.09065,20.60175,25.0924,6.7,0,0.00106893580549995,0,0,0
full,延迟扫描,场景一_平移热点,1,C1,1,1.25,0.05,0.018,1,0.18139780571421,0.220988412775541,1.26017674355154,0.0144837470141782,1.26068367469703,0.742113057646016,0.0544457239245476,1,0,0,0,0.00600043233548735,1,1,17.1849016666667,16.83395,22.6352,28.6068,7.38333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C2,1,1.25,0.05,0.018,1,0.18139780571421,0.220988412775541,1.27645962952225,0.0124542746202007,1.27689552913395,0.716392324120906,0.0568833744297333,5,0,0,0,0.00600055194656605,1,1,15.8505133333333,15.387,21.38115,23.4585,6.7,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C3,1,1.25,0.05,0.018,1,0.18139780571421,0.220988412775541,1.22518006906277,0.0140696494197109,1.22567250679246,0.734009798360651,0.0487960955971072,3,0,0,0,0.00600001579505997,1,1,16.4053716666667,16.4962,20.1909,23.9763,6.76666666666667,0,0.00211978295114847,0,0,0
full,延迟扫描,场景一_平移热点,1,C1,2,1.25,0.05,0.018,2,0.18139780571421,0.220988412775541,1.26996469759623,0.0139669601637862,1.27045354120196,0.737910261883644,0.0559237822494113,2,0,0,0,0.00600043233548735,1,1,17.8203266666667,17.9264,22.0389,22.9596,7.35,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C2,2,1.25,0.05,0.018,2,0.18139780571421,0.220988412775541,1.30944307405243,0.0121563297954064,1.30986854559527,0.705685290682531,0.0615259486884706,6,0,0,0,0.00600055194656601,1,1,16.3748016666667,16.3559,21.0338,29.2183,6.61666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C3,2,1.25,0.05,0.018,2,0.18139780571421,0.220988412775541,1.22591780913205,0.0136228071276597,1.22639460738152,0.73358386450162,0.0489219236472093,3,0,0,0,0.00600001242574132,1,1,15.842255,15.74315,19.3466,28.4446,6.65,0,0.0034461351345505,0,0,0
full,延迟扫描,场景一_平移热点,1,C1,4,1.25,0.05,0.018,4,0.18139780571421,0.220988412775541,1.30305935663645,0.0122217306922499,1.30348711721068,0.723836786397868,0.0606551487653764,4,0,0,0,0.00600043233548735,1,1,18.3027633333333,17.6438,25.9249,27.8889,7.25,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C2,4,1.25,0.05,0.018,4,0.18139780571421,0.220988412775541,1.392361173547,0.012008196396003,1.39278146042086,0.678793345017139,0.0718847041235182,8,0,0,0,0.00600055194656614,1,1,16.3734766666667,16.04845,24.0165,26.3663,6.58333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C3,4,1.25,0.05,0.018,4,0.18139780571421,0.220988412775541,1.22965108076195,0.0136603901198354,1.23012919441615,0.733242022136702,0.0495537668313423,3,0,0,0,0.00600006050069618,1,1,16.3075733333333,16.05645,21.5424,21.8322,6.76666666666667,0,0.00673142192223211,0,0,0
full,延迟扫描,场景一_平移热点,1,C1,6,1.25,0.05,0.018,6,0.18139780571421,0.220988412775541,1.3589207129878,0.0119322914543916,1.3593383431887,0.703313345112859,0.0678974938978292,6,0,0,0,0.00600043233548735,1,1,17.1381466666667,16.7323,22.8854,24.7063,7.18333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C2,6,1.25,0.05,0.018,6,0.18139780571421,0.220988412775541,1.49746139446474,0.0102510591999401,1.49782018153674,0.645130218360323,0.0831810136723207,10,0,0,0,0.00600055194656625,1,1,15.1734516666667,15.0208,19.64605,21.6758,6.48333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C3,6,1.25,0.05,0.018,6,0.18139780571421,0.220988412775541,1.23727687182849,0.0147584499006025,1.23779341757501,0.731224400279622,0.0508199992616163,3,0,0,0,0.00600071003499818,1,1,15.895245,15.26295,20.88075,23.4816,6.91666666666667,0,0.0107097393572111,0,0,0
full,延迟扫描,场景一_平移热点,1,C1,8,1.25,0.05,0.018,8,0.18139780571421,0.220988412775541,1.4377596809756,0.0119322955155238,1.43817731131864,0.675741311430783,0.0769678665249498,8,0,0,0,0.00600043233548735,1,1,16.0937833333333,15.52695,21.98585,25.2679,7.15,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C2,8,1.25,0.05,0.018,8,0.18139780571421,0.220988412775541,1.6079242182099,0.00721142991804224,1.60817661825703,0.609991334075234,0.0935955559734225,12,0,0,0,0.0060005519465661,1,1,14.6205133333333,14.4397,18.37295,22.9175,6.41666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,1,C3,8,1.25,0.05,0.018,8,0.18139780571421,0.220988412775541,1.24593559667159,0.0153404197962635,1.24647251136446,0.727323185862293,0.0522205362445554,3,0,0,0,0.00600015717939287,1,1,18.175265,17.5613,25.40335,30.2906,7.01666666666667,0,0.0152851696199363,0,0,0
full,延迟扫描,场景一_平移热点,2,C1,0,1.25,0.05,0.018,0,0.181011261248,0.219797942253018,1.25016300176629,0.0149585555276649,1.25068655120976,0.746516336094619,0.0528908419033706,0,0,0,0,0.00600046008570945,1,1,16.8767333333333,16.4245,22.965,26.2641,7.36666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C2,0,1.25,0.05,0.018,0,0.181011261248,0.219797942253018,1.24820028205194,0.0127648894267672,1.24864705318188,0.726288860756472,0.0525806919126034,4,0,0,0,0.00600000997588608,1,1,15.3782433333333,15.10155,22.3072,25.4433,6.73333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C3,0,1.25,0.05,0.018,0,0.181011261248,0.219797942253018,1.22352302336259,0.0142444905398404,1.22402158053149,0.735545886347478,0.0485122821271651,3,0,0,0,0.00600020948160931,1,1,15.6469,15.58325,19.34505,20.6957,6.76666666666667,0,0.00120775316632304,0,0,0
full,延迟扫描,场景一_平移热点,2,C1,1,1.25,0.05,0.018,1,0.181011261248,0.219797942253018,1.24821500627088,0.0152321306267228,1.24874813084282,0.745930362912828,0.0525830254517285,1,0,0,0,0.00600046008570912,1,1,16.18062,16.4755,21.3338,25.0371,7.33333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C2,1,1.25,0.05,0.018,1,0.181011261248,0.219797942253018,1.27499110765552,0.0124792537559827,1.27542788153698,0.716756290490313,0.0566678296925845,5,0,0,0,0.00600000997588605,1,1,15.4133533333333,14.79955,20.7176,24.4378,6.7,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C3,1,1.25,0.05,0.018,1,0.181011261248,0.219797942253018,1.22354535686628,0.0144520930451619,1.22405118012286,0.73505982748686,0.048516118375722,3,0,0,0,0.0060006172112559,1,1,15.2816566666667,14.5524,20.61855,25.4497,6.71666666666667,0,0.00227593741137266,0,0,0
full,延迟扫描,场景一_平移热点,2,C1,2,1.25,0.05,0.018,2,0.181011261248,0.219797942253018,1.25571064900762,0.0135836142530136,1.25618607550648,0.741563019801955,0.0537578082198565,2,0,0,0,0.00600046008570912,1,1,15.4407883333333,14.5349,22.3729,29.4744,7.2,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C2,2,1.25,0.05,0.018,2,0.181011261248,0.219797942253018,1.307813190213,0.0121465680162546,1.30823832009357,0.705744075613594,0.0613047928905988,6,0,0,0,0.00600000997588601,1,1,14.6513416666667,14.1245,20.13925,25.8892,6.63333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C3,2,1.25,0.05,0.018,2,0.181011261248,0.219797942253018,1.22452929936512,0.0141765203463661,1.22502547757724,0.734925734990004,0.0486848311478472,3,0,0,0,0.00600032449895971,1,1,14.963625,14.2996,20.375,21.7415,6.78333333333333,0,0.00361600374687883,0,0,0
full,延迟扫描,场景一_平移热点,2,C1,4,1.25,0.05,0.018,4,0.181011261248,0.219797942253018,1.28981515539803,0.0122793268866468,1.29024493183906,0.727939595042721,0.0588074007625139,4,0,0,0,0.00600046008570923,1,1,15.8036883333333,15.2586,22.0268,24.2145,7.18333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C2,4,1.25,0.05,0.018,4,0.181011261248,0.219797942253018,1.39037126452346,0.0120189394784514,1.3907919274052,0.679042012081907,0.0716536498479556,8,0,0,0,0.00600000997588612,1,1,15.499765,14.8359,21.44525,22.9466,6.6,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C3,4,1.25,0.05,0.018,4,0.181011261248,0.219797942253018,1.22779664317665,0.0138894586124681,1.22828277422808,0.733091202855359,0.049240923164443,3,0,0,0,0.0060001554956097,1,1,15.1462783333333,14.23855,23.09915,31.427,6.93333333333333,0,0.00693738055988641,0,0,0
full,延迟扫描,场景一_平移热点,2,C1,6,1.25,0.05,0.018,6,0.181011261248,0.219797942253018,1.34273524742041,0.012286317822006,1.34316526854418,0.708269512215775,0.0658810436935339,5,0,0,0,0.00600046008570934,1,1,15.650575,15.49095,21.5186,21.9651,7.16666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C2,6,1.25,0.05,0.018,6,0.181011261248,0.219797942253018,1.49534998236126,0.010334401595088,1.49571168641709,0.64559834571764,0.0829692161818478,10,0,0,0,0.00600000997588597,1,1,14.9908066666667,14.5827,20.63305,23.6028,6.5,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C3,6,1.25,0.05,0.018,6,0.181011261248,0.219797942253018,1.23681687655695,0.0149407184498949,1.2373398017027,0.729803659192582,0.0507445143546739,3,0,0,0,0.00600005605852297,1,1,15.229815,14.692,19.79695,20.6654,6.9,0,0.0109466717368075,0,0,0
full,延迟扫描,场景一_平移热点,2,C1,8,1.25,0.05,0.018,8,0.181011261248,0.219797942253018,1.41895952182825,0.012286327314585,1.41938954328426,0.681370717234801,0.0749047160839241,7,0,0,0,0.00600046008570923,1,1,15.6040183333333,15.13935,23.466,26.2415,7.13333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C2,8,1.25,0.05,0.018,8,0.181011261248,0.219797942253018,1.60662836567768,0.00730591565642258,1.60688407272566,0.610156021442911,0.0934801078078672,12,0,0,0,0.00600000997588611,1,1,15.7420183333333,14.8337,20.5461,23.7479,6.41666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,2,C3,8,1.25,0.05,0.018,8,0.181011261248,0.219797942253018,1.25053146053796,0.0157495489235776,1.25108269475029,0.725386725097391,0.0529488634134403,4,0,0,0,0.00600007066835281,1,1,16.3859683333333,15.70245,22.0286,23.4789,7.06666666666667,0,0.0155482374516009,0,0,0
full,延迟扫描,场景一_平移热点,3,C1,0,1.25,0.05,0.018,0,0.17756006629542,0.219427345934029,1.23396486551252,0.0152216487395923,1.2344976232184,0.748376065938618,0.0502739715925094,0,0,0,0,0.00600041780547984,1,1,15.33871,14.61625,21.94975,26.5295,7.26666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C2,0,1.25,0.05,0.018,0,0.17756006629542,0.219427345934029,1.24726523855056,0.0128135410874889,1.24771371248862,0.726931149163578,0.0524322906580649,4,0,0,0,0.00600029238868606,1,1,15.065545,14.16605,22.2081,23.4843,6.75,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C3,0,1.25,0.05,0.018,0,0.17756006629542,0.219427345934029,1.22317115103265,0.0143710554919661,1.22367413797487,0.736832586307685,0.0484518005687437,2,0,0,0,0.00600053252026296,1,1,14.97853,14.81225,20.56435,23.018,6.71666666666667,0,0.00111045560410495,0,0,0
full,延迟扫描,场景一_平移热点,3,C1,1,1.25,0.05,0.018,1,0.17756006629542,0.219427345934029,1.23636903874443,0.0160651712093758,1.23693131973675,0.746165971087639,0.050670916446711,1,0,0,0,0.00600041780547983,1,1,16.3195016666667,15.18235,22.2443,30.2661,7.26666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C2,1,1.25,0.05,0.018,1,0.17756006629542,0.219427345934029,1.27382491738493,0.0125131245383647,1.27426287674377,0.717198341872338,0.056496074355285,5,0,0,0,0.00600029238868616,1,1,14.28288,13.78635,19.98615,22.4862,6.68333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C3,1,1.25,0.05,0.018,1,0.17756006629542,0.219427345934029,1.22304591568108,0.014434512153708,1.22355112360646,0.736320098898634,0.048430256271197,2,0,0,0,0.00600019222686207,1,1,15.064655,14.88015,22.0031,23.9765,6.68333333333333,0,0.00214231229129013,0,0,0
full,延迟扫描,场景一_平移热点,3,C1,2,1.25,0.05,0.018,2,0.17756006629542,0.219427345934029,1.24343120623153,0.0156073233595649,1.24397746254911,0.742436050028975,0.0518193454705987,2,0,0,0,0.00600041780547994,1,1,16.5548283333333,16.72405,23.58645,27.9659,7.2,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C2,2,1.25,0.05,0.018,2,0.17756006629542,0.219427345934029,1.30639438839231,0.0121880968026987,1.30682097178041,0.706578267223804,0.0611116268344061,6,0,0,0,0.00600029238868612,1,1,14.7061016666667,13.6996,21.3855,24.0484,6.61666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C3,2,1.25,0.05,0.018,2,0.17756006629542,0.219427345934029,1.22369285718093,0.0140215746185929,1.22418361229258,0.736595568898393,0.0485414470409019,3,0,0,0,0.00600002898982306,1,1,15.0544133333333,14.89395,20.72395,22.9877,6.68333333333333,0,0.00345912740243547,0,0,0
full,延迟扫描,场景一_平移热点,3,C1,4,1.25,0.05,0.018,4,0.17756006629542,0.219427345934029,1.27620399405644,0.0143193492901647,1.2767051712816,0.728932895905602,0.0568459118619488,3,0,0,0,0.00600041780547994,1,1,16.5362083333333,16.1339,22.8028,27.3047,7.11666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C2,4,1.25,0.05,0.018,4,0.17756006629542,0.219427345934029,1.38838251859233,0.0120850396488813,1.38880549498004,0.67983860750209,0.0714219838076105,8,0,0,0,0.00600029238868612,1,1,14.5028683333333,14.5911,20.2191,22.6292,6.6,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C3,4,1.25,0.05,0.018,4,0.17756006629542,0.219427345934029,1.22600652465033,0.0139713817861556,1.22649552301285,0.735364201341908,0.0489370330661212,3,0,0,0,0.00600007322183066,1,1,14.955795,14.27895,20.2819,24.4737,6.76666666666667,1.47519258093809e-16,0.00672752472912548,0,0,0
full,延迟扫描,场景一_平移热点,3,C1,6,1.25,0.05,0.018,6,0.17756006629542,0.219427345934029,1.32490168450702,0.0139198870084006,1.32538888055231,0.710024504692958,0.0635852645633621,5,0,0,0,0.00600041780547993,1,1,16.4794666666667,16.0639,23.1636,24.4684,7.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C2,6,1.25,0.05,0.018,6,0.17756006629542,0.219427345934029,1.49290749588125,0.0105182655963375,1.49327563517713,0.646335398625057,0.0827235318747334,10,0,0,0,0.006000292388686,1,1,14.672895,14.10705,21.3902,23.4429,6.48333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C3,6,1.25,0.05,0.018,6,0.17756006629542,0.219427345934029,1.23057338627242,0.0145459707159265,1.23108249524748,0.732178228044095,0.0497086266726699,3,0,0,0,0.00600010757765045,1,1,14.5859783333333,14.5455,20.22775,23.1247,6.9,0,0.0107000408884362,0,0,0
full,延迟扫描,场景一_平移热点,3,C1,8,1.25,0.05,0.018,8,0.17756006629542,0.219427345934029,1.39445403651529,0.0139214998973751,1.3949412890117,0.684820723106657,0.0721269140917406,7,0,0,0,0.00600041780547993,1,1,16.6198816666667,15.4149,22.94875,27.4086,7.01666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C2,8,1.25,0.05,0.018,8,0.17756006629542,0.219427345934029,1.60470624983711,0.00754984624498359,1.60497049445569,0.610716818616693,0.0933086024531554,12,0,0,0,0.00600029238868612,1,1,14.7269383333333,14.01805,20.9734,22.5168,6.41666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,3,C3,8,1.25,0.05,0.018,8,0.17756006629542,0.219427345934029,1.24012373000612,0.0150828488453765,1.24065162971571,0.726611836118585,0.0512846951950042,3,0,0,0,0.0060000640354439,1,1,15.510475,14.9642,20.72925,23.6447,7,0,0.0152484609161203,0,0,0
full,延迟扫描,场景一_平移热点,4,C1,0,1.25,0.05,0.018,0,0.175473902375119,0.221782565978307,1.24955050783815,0.0153145890884667,1.25008651845625,0.746813669100185,0.0527942508717725,0,0,0,0,0.00600006248025084,1,1,16.00673,15.43715,23.4181,25.1209,7.36666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C2,0,1.25,0.05,0.018,0,0.175473902375119,0.221782565978307,1.25120059548509,0.0129060010438238,1.25165230552163,0.725782263032798,0.0530540703989243,4,0,0,0,0.0060000170803268,1,1,14.69253,14.4182,19.7212,21.5223,6.8,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C3,0,1.25,0.05,0.018,0,0.175473902375119,0.221782565978307,1.22662725214437,0.0141767372359488,1.22712343794763,0.734680096104589,0.0490426208878421,3,0,0,0,0.00600000099292093,1,1,15.6762583333333,14.76985,23.00635,26.2623,6.8,0,0.00116123361140495,0,0,0
full,延迟扫描,场景一_平移热点,4,C1,1,1.25,0.05,0.018,1,0.175473902375119,0.221782565978307,1.24867385929037,0.0146548017702159,1.24918677735233,0.745458039803797,0.0526556940509001,1,0,0,0,0.00600006248025081,1,1,15.7457416666667,15.1687,22.10645,24.1685,7.3,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C2,1,1.25,0.05,0.018,1,0.175473902375119,0.221782565978307,1.2783259242907,0.0125704196350402,1.27876588897793,0.716099266096976,0.0571561300240042,5,0,0,0,0.00600001708032681,1,1,15.3817566666667,15.02825,21.82745,22.9481,6.71666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C3,1,1.25,0.05,0.018,1,0.175473902375119,0.221782565978307,1.22670568984278,0.014424556972779,1.22721054933683,0.734490143877437,0.0490559472288751,3,0,0,0,0.00600000458178286,1,1,14.820305,13.43325,22.02,23.5052,6.75,6.60613701057838e-17,0.00225449749504951,0,0,0
full,延迟扫描,场景一_平移热点,4,C1,2,1.25,0.05,0.018,2,0.175473902375119,0.221782565978307,1.25478062046385,0.0135741967847231,1.25525571735131,0.742112856518194,0.0536134448517653,1,0,0,0,0.00600006248025067,1,1,15.6390333333333,15.5976,21.18745,26.9957,7.25,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C2,2,1.25,0.05,0.018,2,0.175473902375119,0.221782565978307,1.31143228613384,0.0122651920647231,1.3118615678561,0.705455386452727,0.061794788588573,6,0,0,0,0.00600001708032691,1,1,15.0601383333333,14.3184,21.7615,28.0741,6.68333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C3,2,1.25,0.05,0.018,2,0.175473902375119,0.221782565978307,1.22700000028749,0.0139622047825845,1.22748867745488,0.734312636375815,0.0491059174906712,3,0,0,0,0.00600003609446847,1,1,14.2828383333333,13.51535,20.1683,22.5718,6.8,0,0.00361036381774359,0,0,0
full,延迟扫描,场景一_平移热点,4,C1,4,1.25,0.05,0.018,4,0.175473902375119,0.221782565978307,1.28163329856844,0.0127225557963504,1.28207858802131,0.7294800439173,0.0576363262530655,3,0,0,0,0.00600006248025073,1,1,18.1897033333333,17.9834,24.21395,25.9456,7.15,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C2,4,1.25,0.05,0.018,4,0.175473902375119,0.221782565978307,1.39464639276814,0.0121106524055173,1.39507026560234,0.678482160492044,0.0721491349493868,8,0,0,0,0.00600001708032684,1,1,17.2540683333333,17.1267,22.5931,27.1938,6.65,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C3,4,1.25,0.05,0.018,4,0.175473902375119,0.221782565978307,1.22841303123645,0.0138676082505837,1.22889839752522,0.734001228582289,0.0493451279096182,3,0,0,0,0.00600008714866515,1,1,16.0970533333333,15.38615,21.21695,24.0482,6.81666666666667,0,0.00694266578655624,0,0,0
full,延迟扫描,场景一_平移热点,4,C1,6,1.25,0.05,0.018,6,0.175473902375119,0.221782565978307,1.33211185905976,0.012440103140044,1.33254726266967,0.710482401683986,0.064523293820696,5,0,0,0,0.00600006248025073,1,1,17.2378166666667,16.18645,23.3037,27.8749,7.13333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C2,6,1.25,0.05,0.018,6,0.175473902375119,0.221782565978307,1.50002281157075,0.0103061784228009,1.50038352781554,0.644908909339836,0.0834372298237119,10,0,0,0,0.00600001708032678,1,1,16.11417,15.5736,20.87975,25.2824,6.53333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C3,6,1.25,0.05,0.018,6,0.175473902375119,0.221782565978307,1.23192110547664,0.0142855670849665,1.23242110032461,0.731994081719317,0.049934052032854,3,0,0,0,0.00600000000389272,1,1,15.9321683333333,15.20765,22.512,24.762,6.9,0,0.0109589003982425,0,0,0
full,延迟扫描,场景一_平移热点,4,C1,8,1.25,0.05,0.018,8,0.175473902375119,0.221782565978307,1.40577598114945,0.0124401122330788,1.40621138507761,0.684444564879083,0.0734233669456347,7,0,0,0,0.00600006248025081,1,1,16.3933066666667,15.7238,22.8807,27.5632,7.1,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C2,8,1.25,0.05,0.018,8,0.175473902375119,0.221782565978307,1.61037839751227,0.00726304311362253,1.61063260402124,0.610721554499131,0.0938138107441912,12,0,0,0,0.00600001708032694,1,1,15.3568566666667,15.1914,20.0535,22.1326,6.46666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,4,C3,8,1.25,0.05,0.018,8,0.175473902375119,0.221782565978307,1.24141983987139,0.0153685864056028,1.24195774039558,0.727521912730432,0.0514948715148628,3,0,0,0,0.00600037705848576,1,1,16.5742116666667,16.0435,21.03145,21.9443,7,0,0.0155634915958015,0,0,0
full,延迟扫描,场景一_平移热点,5,C1,0,1.25,0.05,0.018,0,0.179380156902359,0.219582723646125,1.24965461734988,0.0152898660964255,1.25018976266326,0.747712724537079,0.0528106815297865,0,0,0,0,0.00600045992674432,1,1,16.972345,16.45365,22.43285,23.3473,7.41666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C2,0,1.25,0.05,0.018,0,0.179380156902359,0.219582723646125,1.24914752159735,0.0128264878977876,1.24959644867378,0.726027418752374,0.0527306029527922,4,0,0,0,0.0060000586719592,1,1,15.4062466666667,15.19485,20.028,24.578,6.63333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C3,0,1.25,0.05,0.018,0,0.179380156902359,0.219582723646125,1.22535952515843,0.014322443167943,1.22586081066931,0.735583920260105,0.0488267332559703,3,0,0,0,0.00600023417589281,1,1,17.4904333333333,17.46565,23.40065,25.6961,6.7,0,0.00104867959884579,0,0,0
full,延迟扫描,场景一_平移热点,5,C1,1,1.25,0.05,0.018,1,0.179380156902359,0.219582723646125,1.24972950964522,0.0150973344067713,1.25025791634946,0.74618028589669,0.052822497939446,1,0,0,0,0.00600045992674432,1,1,17.0798166666667,16.70295,23.05835,26.5327,7.41666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C2,1,1.25,0.05,0.018,1,0.179380156902359,0.219582723646125,1.27602128009739,0.0125223849874727,1.27645956357196,0.716361491133463,0.056819120573674,5,0,0,0,0.00600005867195927,1,1,15.4932266666667,15.23835,20.8445,21.6293,6.63333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C3,1,1.25,0.05,0.018,1,0.179380156902359,0.219582723646125,1.22545824044825,0.0143293745172745,1.22595976855635,0.734554963679424,0.0488435782399271,3,0,0,0,0.00600010461433652,1,1,16.62779,16.21125,21.7124,36.1402,6.75,0,0.00208868724215028,0,0,0
full,延迟扫描,场景一_平移热点,5,C1,2,1.25,0.05,0.018,2,0.179380156902359,0.219582723646125,1.25660844238923,0.0135956609657457,1.25708429052303,0.742295995817805,0.0538968010890223,1,0,0,0,0.00600045992674422,1,1,16.4213516666667,16.3586,20.1682,22.4348,7.33333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C2,2,1.25,0.05,0.018,2,0.179380156902359,0.219582723646125,1.3088729402097,0.0122104161255349,1.30930030477409,0.705632070133071,0.0614486788409976,6,0,0,0,0.00600005867195921,1,1,14.9954216666667,14.8216,19.6774,21.9353,6.61666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C3,2,1.25,0.05,0.018,2,0.179380156902359,0.219582723646125,1.22625840419156,0.0139020379579794,1.22674497552009,0.734326944609202,0.0489799060602246,3,0,0,0,0.00600000766428975,1,1,15.395255,15.2306,20.84055,24.6568,6.75,0,0.00340429054818458,0,0,0
full,延迟扫描,场景一_平移热点,5,C1,4,1.25,0.05,0.018,4,0.179380156902359,0.219582723646125,1.28554840220889,0.0125613287861065,1.28598804871641,0.729419461957349,0.0581996377247376,3,0,0,0,0.00600045992674431,1,1,16.55791,16.16315,22.6475,24.051,7.23333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C2,4,1.25,0.05,0.018,4,0.179380156902359,0.219582723646125,1.39144682528823,0.0120895217176815,1.39186995854834,0.678896466791317,0.0717786287782064,8,0,0,0,0.00600005867195923,1,1,15.118955,14.88565,20.11585,23.7941,6.56666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C3,4,1.25,0.05,0.018,4,0.179380156902359,0.219582723646125,1.2280390567719,0.013830069086197,1.22852310918991,0.732404612954982,0.0492819311784155,3,0,0,0,0.0060000026528346,1,1,16.1842633333333,15.52075,20.6953,25.8191,6.83333333333333,0,0.00667872952211171,0,0,0
full,延迟扫描,场景一_平移热点,5,C1,6,1.25,0.05,0.018,6,0.179380156902359,0.219582723646125,1.33764437894391,0.0122462296796552,1.3380729969827,0.710182325184203,0.0652339184029877,5,0,0,0,0.00600045992674432,1,1,15.790175,15.2526,21.7899,25.9588,7.2,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C2,6,1.25,0.05,0.018,6,0.179380156902359,0.219582723646125,1.49632797726084,0.0103934651764037,1.49669174854202,0.64543386168804,0.0830673867942359,10,0,0,0,0.00600005867195928,1,1,14.1011316666667,13.7092,19.57405,20.671,6.46666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C3,6,1.25,0.05,0.018,6,0.179380156902359,0.219582723646125,1.23221819995821,0.0146038201976233,1.23272933366512,0.730324512294757,0.0499836085843405,3,0,0,0,0.00600001939503839,1,1,15.2827233333333,14.4608,23.0205,23.8032,6.85,0,0.010650290447484,0,0,0
full,延迟扫描,场景一_平移热点,5,C1,8,1.25,0.05,0.018,8,0.179380156902359,0.219582723646125,1.4128347012628,0.0122462213489433,1.41326331901001,0.683628922584477,0.074220186936276,7,0,0,0,0.006000644055285,1,1,15.4589,15.28075,21.3455,24.2124,7.16666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C2,8,1.25,0.05,0.018,8,0.179380156902359,0.219582723646125,1.607204332825,0.00737833368558936,1.607462574504,0.609981148053148,0.0935314386087687,12,0,0,0,0.00600005867195931,1,1,14.6993833333333,14.6306,21.59225,22.5011,6.4,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,5,C3,8,1.25,0.05,0.018,8,0.179380156902359,0.219582723646125,1.24131008098256,0.0152135229603001,1.24184255428617,0.728786850784684,0.0514771063436798,3,0,0,0,0.00600000195171096,1,1,15.5701783333333,15.271,21.2894,23.749,7.08333333333333,0,0.0152160311088636,0,0,0
full,延迟扫描,场景一_平移热点,6,C1,0,1.25,0.05,0.018,0,0.176973401049116,0.218355941311669,1.24355606926648,0.0160631502405643,1.2441182795249,0.748793207643103,0.0518394214433749,1,0,0,0,0.00600043013938534,1,1,16.66238,15.9816,24.0688,27.5645,7.46666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C2,0,1.25,0.05,0.018,0,0.176973401049116,0.218355941311669,1.24844388048495,0.0128604334409848,1.24889399565538,0.726257451418131,0.0526192848287732,4,0,0,0,0.00600000021843182,1,1,15.34704,14.91765,20.98835,24.2796,6.71666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C3,0,1.25,0.05,0.018,0,0.176973401049116,0.218355941311669,1.22360537164534,0.0141045076162268,1.22409902941191,0.736555843257632,0.0485264256726669,3,0,0,0,0.00600001475314185,1,1,15.18468,13.47205,22.4232,27.4105,6.68333333333333,0,0.0010382355901791,0,0,0
full,延迟扫描,场景一_平移热点,6,C1,1,1.25,0.05,0.018,1,0.176973401049116,0.218355941311669,1.24707017831964,0.0150591722768206,1.24759724934933,0.746209582743211,0.0524012795626511,1,0,0,0,0.00600043013938521,1,1,15.7404066666667,14.96005,22.51495,28.9325,7.36666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C2,1,1.25,0.05,0.018,1,0.176973401049116,0.218355941311669,1.27512339871449,0.0125628390218775,1.27556309808026,0.716744598082968,0.0566872805226242,5,0,0,0,0.00600000021843181,1,1,14.5118533333333,13.73505,20.92715,22.1184,6.7,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C3,1,1.25,0.05,0.018,1,0.176973401049116,0.218355941311669,1.22338233806455,0.0142500609251569,1.22388109019693,0.736733588876131,0.0484881094931359,3,0,0,0,0.00600008946610321,1,1,15.6003,14.96425,23.2562,24.9898,6.76666666666667,0,0.00210118787172616,0,0,0
full,延迟扫描,场景一_平移热点,6,C1,2,1.25,0.05,0.018,2,0.176973401049116,0.218355941311669,1.25683871004489,0.0143401894694332,1.25734061667632,0.741398719960717,0.0539323925103511,2,0,0,0,0.00600043013938532,1,1,15.313855,13.899,24.32445,26.8827,7.31666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C2,2,1.25,0.05,0.018,2,0.176973401049116,0.218355941311669,1.30779829073601,0.0122405049976039,1.30822670841092,0.706195055469999,0.0613027675292282,6,0,0,0,0.00600000021843192,1,1,15.1242416666667,14.8067,19.75765,20.6099,6.63333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C3,2,1.25,0.05,0.018,2,0.176973401049116,0.218355941311669,1.22416302308038,0.0138645690593516,1.22464828299745,0.735862023987859,0.0486220955857392,3,0,0,0,0.00600024984663829,1,1,14.8934666666667,14.91465,19.70195,21.3214,6.76666666666667,0,0.0034286982161449,0,0,0
full,延迟扫描,场景一_平移热点,6,C1,4,1.25,0.05,0.018,4,0.176973401049116,0.218355941311669,1.29490807702881,0.013322155075859,1.29537435245647,0.726597579791545,0.0595247210125562,4,0,0,0,0.00600043013938543,1,1,16.7476333333333,15.8647,24.9044,30.9055,7.38333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C2,4,1.25,0.05,0.018,4,0.176973401049116,0.218355941311669,1.39008301089037,0.0121206900129503,1.39050723504082,0.679483344924146,0.0716201180487383,8,0,0,0,0.0060000002184319,1,1,14.6229116666667,13.99075,20.90615,29.9124,6.58333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C3,4,1.25,0.05,0.018,4,0.176973401049116,0.218355941311669,1.22902818601522,0.0142850930610341,1.22952816427236,0.732328990798635,0.0494489052261307,3,0,0,0,0.00600063174320598,1,1,15.4198416666667,14.9788,20.44135,24.3417,6.8,0,0.00671843630093111,0,0,0
full,延迟扫描,场景一_平移热点,6,C1,6,1.25,0.05,0.018,6,0.176973401049116,0.218355941311669,1.35138124683214,0.0133218391252827,1.35184751120152,0.706074710429455,0.0669657517567355,6,0,0,0,0.00600043013938543,1,1,15.53912,14.17145,25.2604,29.2646,7.35,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C2,6,1.25,0.05,0.018,6,0.176973401049116,0.218355941311669,1.49482902770183,0.0104841398006687,1.49519597259485,0.646048711423389,0.0829168755813495,10,0,0,0,0.00600000021843183,1,1,14.6608383333333,14.06095,20.38685,22.2545,6.48333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C3,6,1.25,0.05,0.018,6,0.176973401049116,0.218355941311669,1.23689681343397,0.0148825052499306,1.23741770111772,0.730339145594442,0.050757640000056,3,0,0,0,0.00600012994129896,1,1,15.863235,14.5437,22.15285,25.5539,6.88333333333333,1.04456526571874e-16,0.0107031745205996,0,0,0
full,延迟扫描,场景一_平移热点,6,C1,8,1.25,0.05,0.018,8,0.176973401049116,0.218355941311669,1.43098495015007,0.0133218387569933,1.43145121450656,0.678339564945203,0.0762308356046091,8,0,0,0,0.00600043013938543,1,1,15.5516016666667,15.00685,22.17285,26.0086,7.31666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C2,8,1.25,0.05,0.018,8,0.176973401049116,0.218355941311669,1.60622526804911,0.00749526288428615,1.60648760225006,0.610535606620656,0.0934441665485915,12,0,0,0,0.00600000021843169,1,1,14.281775,13.8003,21.188,24.4915,6.38333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,6,C3,8,1.25,0.05,0.018,8,0.176973401049116,0.218355941311669,1.24752812646944,0.0153543151627024,1.24806552750014,0.727145114184077,0.052474056151269,4,0,0,0,0.00600014953988449,1,1,16.4223733333333,16.0869,21.0205,23.879,7.06666666666667,0,0.0152775101843152,0,0,0
full,延迟扫描,场景一_平移热点,7,C1,0,1.25,0.05,0.018,0,0.182408019418839,0.220033042872007,1.24106448367433,0.0150269974110845,1.24159042858372,0.747682599409681,0.0514373326393187,0,0,0,0,0.0060000613137506,1,1,15.877455,15.41715,21.4132,22.7987,7.31666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C2,0,1.25,0.05,0.018,0,0.182408019418839,0.220033042872007,1.25079727290378,0.0128075401547436,1.25124553680919,0.725296421200223,0.0529906816607605,4,0,0,0,0.00600044229466239,1,1,14.668065,14.06095,20.02685,21.5581,6.76666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C3,0,1.25,0.05,0.018,0,0.182408019418839,0.220033042872007,1.22630679032258,0.0141843098905519,1.22680324116875,0.735349723993644,0.0489881376782731,3,0,0,0,0.00600002239406022,1,1,15.08767,14.35325,20.59225,23.1126,6.7,0,0.00098926023194593,0,0,0
full,延迟扫描,场景一_平移热点,7,C1,1,1.25,0.05,0.018,1,0.182408019418839,0.220033042872007,1.24036625569425,0.0144121857032418,1.24087068219387,0.745883568292104,0.0513240884580204,1,0,0,0,0.00600006131375058,1,1,15.6037866666667,15.3382,21.58035,25.2291,7.3,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C2,1,1.25,0.05,0.018,1,0.182408019418839,0.220033042872007,1.27800228103027,0.012475560005876,1.27843892563048,0.715444339907193,0.0571089235144588,5,0,0,0,0.00600044229466236,1,1,14.5053933333333,13.6226,21.1463,22.9986,6.73333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C3,1,1.25,0.05,0.018,1,0.182408019418839,0.220033042872007,1.22629337195656,0.0140664884170597,1.22678569905116,0.734931646027744,0.0489858550374679,3,0,0,0,0.0060000444392814,1,1,14.6820033333333,14.17725,21.8804,23.1059,6.66666666666667,0,0.00203613369449742,0,0,0
full,延迟扫描,场景一_平移热点,7,C1,2,1.25,0.05,0.018,2,0.182408019418839,0.220033042872007,1.24522410599424,0.0139602675296303,1.24571271535778,0.742489921958056,0.0521068731331405,1,0,0,0,0.00600006131375054,1,1,16.0558683333333,15.8776,21.6444,23.5127,7.16666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C2,2,1.25,0.05,0.018,2,0.182408019418839,0.220033042872007,1.31118432572713,0.0121561311238965,1.31160979031646,0.704574714791416,0.0617613408473396,6,0,0,0,0.00600044229466218,1,1,15.54631,15.24905,19.6137,25.2158,6.65,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C3,2,1.25,0.05,0.018,2,0.182408019418839,0.220033042872007,1.22651060756152,0.013620702028084,1.2269873321325,0.733611181616733,0.0490227966069641,3,0,0,0,0.00600020195966729,1,1,15.4539766666667,14.2212,22.1917,24.3505,6.78333333333333,0,0.00336081191518773,0,0,0
full,延迟扫描,场景一_平移热点,7,C1,4,1.25,0.05,0.018,4,0.182408019418839,0.220033042872007,1.27224785165187,0.0128371823766904,1.27269715303505,0.73037635860353,0.0562629717369566,3,0,0,0,0.0060000613137505,1,1,15.97486,15.33615,22.0853,22.7431,7.08333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C2,4,1.25,0.05,0.018,4,0.182408019418839,0.220033042872007,1.39442256669761,0.0119951581841332,1.39484239723405,0.677534422016953,0.0721232780691224,8,0,0,0,0.00600044229466233,1,1,14.37372,13.77125,19.80455,23.2826,6.61666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C3,4,1.25,0.05,0.018,4,0.182408019418839,0.220033042872007,1.22793675989094,0.0137220441311795,1.22841703143553,0.732163371235363,0.0492646302397381,3,0,0,0,0.0060009529895672,1,1,14.2164316666667,13.5558,18.5257,25.2651,6.81666666666667,0,0.00663957297670619,0,0,0
full,延迟扫描,场景一_平移热点,7,C1,6,1.25,0.05,0.018,6,0.182408019418839,0.220033042872007,1.31815451314234,0.0125299915733827,1.31859306284741,0.712334920618703,0.062694760654418,5,0,0,0,0.00600006131375044,1,1,14.295515,13.83975,19.51795,24.0451,7.01666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C2,6,1.25,0.05,0.018,6,0.182408019418839,0.220033042872007,1.49963413926231,0.0101981616389698,1.49999107491967,0.643904365563753,0.0833984019561981,10,0,0,0,0.00600044229466241,1,1,15.2428183333333,15.12395,21.25265,23.5158,6.51666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C3,6,1.25,0.05,0.018,6,0.182408019418839,0.220033042872007,1.23140069473981,0.0143977039313626,1.23190461437741,0.73113441446145,0.0498471266989319,3,0,0,0,0.0060004341070402,1,1,15.90804,15.2286,22.80805,25.6094,6.9,2.45762374481099e-17,0.0106120274503168,0,0,0
full,延迟扫描,场景一_平移热点,7,C1,8,1.25,0.05,0.018,8,0.182408019418839,0.220033042872007,1.38582672126831,0.0125299905468021,1.38626527093745,0.687568738347586,0.0711231548017073,7,0,0,0,0.00600006131375047,1,1,16.8954883333333,16.66105,24.8835,28.9702,6.98333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C2,8,1.25,0.05,0.018,8,0.182408019418839,0.220033042872007,1.60946331115514,0.00711357018685814,1.60971228611168,0.609679997661716,0.0937324898157591,12,0,0,0,0.00600044229466239,1,1,14.7418083333333,14.31625,20.95725,27.4361,6.43333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,7,C3,8,1.25,0.05,0.018,8,0.182408019418839,0.220033042872007,1.24071193282894,0.0146084101803317,1.24122322718525,0.727703077373264,0.0513801843284434,3,0,0,0,0.00600007029764149,1,1,17.3666516666667,16.7747,22.6983,27.6127,7.06666666666667,0,0.0151801911787088,0,0,0
full,延迟扫描,场景一_平移热点,8,C1,0,1.25,0.05,0.018,0,0.180179586390429,0.22157528764719,1.24752928028282,0.0145187788543512,1.24803743754272,0.74674773804773,0.0524742393864787,0,0,0,0,0.00600045953564629,1,1,17.156595,17.14895,22.4266,24.6967,7.21666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C2,0,1.25,0.05,0.018,0,0.180179586390429,0.22157528764719,1.25094852145697,0.012797097107473,1.25139641985573,0.726039930519632,0.0530144617259471,4,0,0,0,0.00600003426848257,1,1,16.2789516666667,15.89625,22.37825,27.3851,6.75,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C3,0,1.25,0.05,0.018,0,0.180179586390429,0.22157528764719,1.22671778185182,0.014167435913513,1.22721364210879,0.734952354153499,0.0490580013046401,3,0,0,0,0.00600005280840621,1,1,15.1881316666667,14.8837,20.2638,21.1207,6.75,0,0.00110165365673817,0,0,0
full,延迟扫描,场景一_平移热点,8,C1,1,1.25,0.05,0.018,1,0.180179586390429,0.22157528764719,1.24590010538483,0.0139018667582883,1.24638667072137,0.745253247046253,0.0522148722513319,1,0,0,0,0.0060004595356464,1,1,16.9016116666667,16.35405,24.71915,29.0061,7.21666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C2,1,1.25,0.05,0.018,1,0.180179586390429,0.22157528764719,1.27812292868498,0.0124745812978602,1.2785595390304,0.716283382281751,0.0571265257058872,5,0,0,0,0.00600003426848261,1,1,16.0417616666667,16.0438,20.86525,22.1585,6.71666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C3,1,1.25,0.05,0.018,1,0.180179586390429,0.22157528764719,1.22737157660732,0.0139715641562786,1.22786058135279,0.734287157105179,0.0491689340057777,3,0,0,0,0.0060000239029607,1,1,16.0809416666667,15.89085,20.76715,23.5028,6.8,0,0.0021635983207708,0,0,0
full,延迟扫描,场景一_平移热点,8,C1,2,1.25,0.05,0.018,2,0.180179586390429,0.22157528764719,1.24982192311546,0.0134495820387258,1.25029265848682,0.742173134980212,0.0528370751751722,1,0,0,0,0.0060004595356464,1,1,16.770695,16.29085,23.55365,25.3632,7.08333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C2,2,1.25,0.05,0.018,2,0.180179586390429,0.22157528764719,1.31127234531668,0.0121515432016214,1.31169764932874,0.705599057315301,0.0617732160116378,6,0,0,0,0.00600003426848268,1,1,16.2698233333333,15.7096,20.6033,25.1685,6.63333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C3,2,1.25,0.05,0.018,2,0.180179586390429,0.22157528764719,1.22836375219085,0.0136228499690774,1.22884055193977,0.734262217734397,0.049336805034274,3,0,0,0,0.00600000327109658,1,1,16.65136,16.02715,21.99055,27.3693,6.73333333333333,0,0.00349569707917899,0,0,0
full,延迟扫描,场景一_平移热点,8,C1,4,1.25,0.05,0.018,4,0.180179586390429,0.22157528764719,1.27495217320162,0.0123215971812944,1.27538342910296,0.730716391790838,0.0566621038658359,3,0,0,0,0.0060004595356464,1,1,16.4006466666667,16.0038,23.021,25.1119,7,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C2,4,1.25,0.05,0.018,4,0.180179586390429,0.22157528764719,1.39451083100544,0.0119900811142058,1.39493048384444,0.67875637324903,0.0721334756630592,8,0,0,0,0.00600003426848263,1,1,15.2824233333333,14.4387,21.5292,25.4406,6.6,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C3,4,1.25,0.05,0.018,4,0.180179586390429,0.22157528764719,1.23216588361036,0.0143061484389008,1.23266659880572,0.733015954652766,0.0499748855724726,3,0,0,0,0.00600010420185206,1,1,16.71864,15.83255,22.8328,26.467,6.83333333333333,0,0.00679223273058531,0,0,0
full,延迟扫描,场景一_平移热点,8,C1,6,1.25,0.05,0.018,6,0.180179586390429,0.22157528764719,1.31896085384626,0.0120147298499573,1.319381369391,0.713367555511839,0.062801847307597,5,0,0,0,0.00600045953564651,1,1,16.9339816666667,15.96145,22.7867,25.074,6.93333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C2,6,1.25,0.05,0.018,6,0.180179586390429,0.22157528764719,1.49978070251864,0.0101444231979474,1.50013575733057,0.645303331013368,0.0834130455611496,10,0,0,0,0.00600003426848256,1,1,15.723935,15.50745,21.2329,23.198,6.5,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C3,6,1.25,0.05,0.018,6,0.180179586390429,0.22157528764719,1.23516131957524,0.0146160949057237,1.23567288289694,0.730784187386533,0.0504719042708894,3,0,0,0,0.00600142436423444,1,1,16.1126366666667,15.14925,23.12665,30.2871,6.78333333333333,0,0.0107739424774067,0,0,0
full,延迟扫描,场景一_平移热点,8,C1,8,1.25,0.05,0.018,8,0.180179586390429,0.22157528764719,1.38473000112462,0.0120147366482115,1.38515051690731,0.689311815460913,0.0709945383806823,7,0,0,0,0.0060004595356464,1,1,16.079795,16.03925,20.7625,24.8557,6.9,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C2,8,1.25,0.05,0.018,8,0.180179586390429,0.22157528764719,1.60950590303942,0.00708192260986032,1.60975377033077,0.611223238895659,0.0937362763917978,12,0,0,0,0.00600003426848265,1,1,14.6703166666667,14.37305,20.08355,20.7721,6.41666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,8,C3,8,1.25,0.05,0.018,8,0.180179586390429,0.22157528764719,1.23946537817769,0.0144137544621,1.23996985958387,0.728673562409506,0.0511776067315645,3,0,0,0,0.00600056370842504,1,1,16.8770783333333,16.2528,24.5516,26.9654,6.96666666666667,0,0.0153576387770611,0,0,0
full,延迟扫描,场景一_平移热点,9,C1,0,1.25,0.05,0.018,0,0.179156843576149,0.223498989918903,1.24853064666561,0.0145926875926323,1.24904139073135,0.746228370763143,0.0526330242234149,0,0,0,0,0.0060004323354685,1,1,17.23634,16.57165,24.7343,27.7345,7.5,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C2,0,1.25,0.05,0.018,0,0.179156843576149,0.223498989918903,1.24875571485767,0.0126654346601433,1.24919900507077,0.726169143336585,0.0526686469869592,4,0,0,0,0.00600009241905111,1,1,15.563375,15.062,22.22205,23.972,6.76666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C3,0,1.25,0.05,0.018,0,0.179156843576149,0.223498989918903,1.2240365659974,0.013971409333953,1.22452556532409,0.73517206138741,0.048600417293467,3,0,0,0,0.0060000283065684,1,1,15.298665,14.7598,20.8439,22.1582,6.66666666666667,0,0.00104573540781674,0,0,0
full,延迟扫描,场景一_平移热点,9,C1,1,1.25,0.05,0.018,1,0.179156843576149,0.223498989918903,1.25058600609527,0.013964744025638,1.25107477213617,0.743659237770662,0.0529574473459305,1,0,0,0,0.0060004323354685,1,1,16.3525733333333,15.34565,22.4889,24.7512,7.43333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C2,1,1.25,0.05,0.018,1,0.179156843576149,0.223498989918903,1.27565833000208,0.0123558360703957,1.27609078426454,0.716448183373994,0.0567658638136553,5,0,0,0,0.00600009241905115,1,1,14.7934166666667,14.1854,21.36625,24.6543,6.71666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C3,1,1.25,0.05,0.018,1,0.179156843576149,0.223498989918903,1.22461062958986,0.014509065461779,1.22511844688102,0.735229878982883,0.0486987503704157,3,0,0,0,0.00600002150385592,1,1,16.1561183333333,16.18675,22.9965,27.0456,6.76666666666667,0,0.00212630454483515,0,0,0
full,延迟扫描,场景一_平移热点,9,C1,2,1.25,0.05,0.018,2,0.179156843576149,0.223498989918903,1.25958967053855,0.0129708297419535,1.26004364957952,0.739533974501312,0.0543557936511977,2,0,0,0,0.0060004323354685,1,1,15.93248,15.7216,22.32375,23.3877,7.38333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C2,2,1.25,0.05,0.018,2,0.179156843576149,0.223498989918903,1.30854924916958,0.0120533004060343,1.30897111468379,0.705806472370128,0.061404765943984,6,0,0,0,0.00600009241905108,1,1,14.6854633333333,13.80565,20.2498,23.7936,6.68333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C3,2,1.25,0.05,0.018,2,0.179156843576149,0.223498989918903,1.22449401321463,0.0137386266975499,1.22497486514904,0.73524552750697,0.0486787908784339,3,0,0,0,0.00600005251116761,1,1,14.99564,14.29785,19.9407,22.2896,6.7,0,0.00347330311903086,0,0,0
full,延迟扫描,场景一_平移热点,9,C1,4,1.25,0.05,0.018,4,0.179156843576149,0.223498989918903,1.29317174847079,0.0119547489017412,1.29359016468236,0.725640652532611,0.0592811403594969,4,0,0,0,0.0060004323354685,1,1,15.61312,15.28215,21.6257,22.7106,7.36666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C2,4,1.25,0.05,0.018,4,0.179156843576149,0.223498989918903,1.39132423599518,0.0118939561590415,1.39174052446075,0.679069992590787,0.0717643950326027,8,0,0,0,0.00600009241905103,1,1,15.33244,14.78635,20.382,22.3866,6.63333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C3,4,1.25,0.05,0.018,4,0.179156843576149,0.223498989918903,1.22706628406318,0.0136852150010583,1.22754526658822,0.73242906477406,0.0491171646392128,3,0,0,0,0.00600000282242479,1,1,14.9610666666667,14.6422,19.83935,25.5218,6.8,0,0.00678215738879839,0,0,0
full,延迟扫描,场景一_平移热点,9,C1,6,1.25,0.05,0.018,6,0.179156843576149,0.223498989918903,1.34852455999008,0.0119665358528617,1.34894338874493,0.705529880366426,0.0666093121190806,6,0,0,0,0.0060004323354685,1,1,15.719245,15.2174,21.93025,24.5777,7.3,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C2,6,1.25,0.05,0.018,6,0.179156843576149,0.223498989918903,1.4963261496626,0.010194748279145,1.49668296585237,0.645590785963357,0.0830672034490899,10,0,0,0,0.00600009241905108,1,1,14.5815366666667,14.56235,19.22305,21.8681,6.51666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C3,6,1.25,0.05,0.018,6,0.179156843576149,0.223498989918903,1.23313914896309,0.0144649099399861,1.23364542081099,0.730327757295401,0.0501369153139087,3,0,0,0,0.00600015487492205,1,1,15.8562016666667,15.4689,21.57555,22.0992,6.83333333333333,0,0.010776759809368,0,0,0
full,延迟扫描,场景一_平移热点,9,C1,8,1.25,0.05,0.018,8,0.179156843576149,0.223498989918903,1.42710418722157,0.011966538679155,1.42752301607534,0.678179765293435,0.0758054148121045,8,0,0,0,0.00600043233546844,1,1,16.1611483333333,15.87895,21.95745,25.0569,7.26666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C2,8,1.25,0.05,0.018,8,0.179156843576149,0.223498989918903,1.60711978428521,0.00715917471999427,1.60737035540041,0.610655289681729,0.0935239053178167,12,0,0,0,0.00600009241905108,1,1,14.3930033333333,13.79465,20.7932,21.7087,6.43333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,9,C3,8,1.25,0.05,0.018,8,0.179156843576149,0.223498989918903,1.24313249292395,0.014937890440744,1.24365531908937,0.727331358988535,0.0517712855729401,3,0,0,0,0.00600009873255151,1,1,16.2007266666667,15.9179,21.8901,22.24,6.93333333333333,0,0.0153643634852738,0,0,0
full,延迟扫描,场景一_平移热点,10,C1,0,1.25,0.05,0.018,0,0.179565493376811,0.218728477817201,1.24576179488413,0.0151422900530397,1.24629177503599,0.746498697018592,0.0521927936521059,0,0,0,0,0.00600006132164428,1,1,16.5510666666667,15.76155,24.56575,27.399,7.28333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C2,0,1.25,0.05,0.018,0,0.179565493376811,0.218728477817201,1.248933182197,0.012790296383451,1.24938084257042,0.726382814821983,0.0526967187254172,4,0,0,0,0.00600004514918634,1,1,16.0344266666667,15.6012,22.88485,24.4431,6.73333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C3,0,1.25,0.05,0.018,0,0.179565493376811,0.218728477817201,1.22435263903046,0.0140882913478467,1.22484572922763,0.73649471683262,0.0486545829802647,3,0,0,0,0.00600040419654434,1,1,15.713855,15.2063,23.23995,24.7071,6.71666666666667,0,0.00112112186745601,0,0,0
full,延迟扫描,场景一_平移热点,10,C1,1,1.25,0.05,0.018,1,0.179565493376811,0.218728477817201,1.24948093934996,0.0150453700315725,1.25000752730106,0.744369379580612,0.0527832686588127,1,0,0,0,0.00600006132164421,1,1,17.648475,17.39235,25.62845,29.0761,7.26666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C2,1,1.25,0.05,0.018,1,0.179565493376811,0.218728477817201,1.2757418790208,0.0124807465730955,1.27617870515086,0.716790071629708,0.0567781276386935,5,0,0,0,0.00600004514918631,1,1,16.0874183333333,15.5124,23.745,29.7628,6.76666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C3,1,1.25,0.05,0.018,1,0.179565493376811,0.218728477817201,1.22420397018131,0.0141805113898773,1.22470028807995,0.735423112011127,0.0486291129965467,3,0,0,0,0.00600007173418592,1,1,15.6436016666667,15.15055,21.19175,26.8346,6.73333333333333,0,0.00221234575614169,0,0,0
full,延迟扫描,场景一_平移热点,10,C1,2,1.25,0.05,0.018,2,0.179565493376811,0.218728477817201,1.25851145813109,0.0144164130125729,1.25901603258653,0.740138767047972,0.054190239865317,2,0,0,0,0.00600006132164431,1,1,16.9212983333333,16.15455,23.7459,30.5032,7.18333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C2,2,1.25,0.05,0.018,2,0.179565493376811,0.218728477817201,1.30857502598317,0.0121424562283345,1.30900001195116,0.706239023012014,0.0614082640545655,6,0,0,0,0.00600004514918634,1,1,15.873925,14.6561,23.58805,28.3835,6.73333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C3,2,1.25,0.05,0.018,2,0.179565493376811,0.218728477817201,1.22431605836577,0.0137380397255398,1.22479688975616,0.7357416175386,0.0486483172087031,3,0,0,0,0.00600010469454862,1,1,15.2085716666667,14.6099,21.275,25.8342,6.78333333333333,8.54842591027985e-17,0.00356661043051794,0,0,0
full,延迟扫描,场景一_平移热点,10,C1,4,1.25,0.05,0.018,4,0.179565493376811,0.218728477817201,1.29356276086531,0.0129159264326153,1.29401481829045,0.725689680209341,0.0593360807229828,4,0,0,0,0.00600006132164435,1,1,16.9011316666667,16.14045,24.40525,25.9538,7.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C2,4,1.25,0.05,0.018,4,0.179565493376811,0.218728477817201,1.39112292586642,0.0120081710708528,1.3915432118539,0.679457307150755,0.0717410149467008,8,0,0,0,0.00600004514918634,1,1,15.7755266666667,15.23605,22.535,25.6903,6.71666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C3,4,1.25,0.05,0.018,4,0.179565493376811,0.218728477817201,1.22586858449142,0.0139055869923654,1.22635528003615,0.735407386335423,0.0489135380305504,3,0,0,0,0.00600004078851736,1,1,16.3044466666667,15.4075,23.3012,25.9476,6.91666666666667,9.04292374488691e-18,0.00689104724641279,0,0,0
full,延迟扫描,场景一_平移热点,10,C1,6,1.25,0.05,0.018,6,0.179565493376811,0.218728477817201,1.349257199206,0.0126039139514141,1.3496983361943,0.705169211047225,0.0667009078991874,6,0,0,0,0.00600006132164434,1,1,15.9542966666667,15.6627,22.5669,24.6276,7.01666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C2,6,1.25,0.05,0.018,6,0.179565493376811,0.218728477817201,1.49603890431331,0.0103093017763891,1.49639972987548,0.645920816841074,0.083038381886717,10,0,0,0,0.00600004514918628,1,1,15.5356833333333,14.4799,22.2886,24.6302,6.61666666666667,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C3,6,1.25,0.05,0.018,6,0.179565493376811,0.218728477817201,1.2297986674268,0.0144134239665714,1.23030313726563,0.733696909741786,0.0495785799002199,3,0,0,0,0.00600004373295633,1,1,15.67792,15.26835,21.4643,25.8301,6.95,4.99688028991361e-17,0.0108978454153653,0,0,0
full,延迟扫描,场景一_平移热点,10,C1,8,1.25,0.05,0.018,8,0.179565493376811,0.218728477817201,1.42799612388986,0.0126039151206038,1.42843726091909,0.677608852046349,0.0759034025981282,8,0,0,0,0.00600006132164438,1,1,16.0149116666667,15.52455,23.7814,31.0109,6.98333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C2,8,1.25,0.05,0.018,8,0.179565493376811,0.218728477817201,1.60695865666272,0.00733142741504503,1.60721525662224,0.610368679108138,0.093509547135686,12,0,0,0,0.00600004514918633,1,1,15.195405,14.2645,20.6856,24.8693,6.53333333333333,0,NaN,0,0,0
full,延迟扫描,场景一_平移热点,10,C3,8,1.25,0.05,0.018,8,0.179565493376811,0.218728477817201,1.23740198395757,0.0148002025923723,1.23791999104831,0.729433805987808,0.0508405106888397,3,0,0,0,0.0060000739793325,1,1,16.729425,16.70815,23.939,27.299,7.13333333333333,0,0.0154956194955458,0,0,0
full,延迟扫描,场景二_转弯热点,1,C1,0,1.25,0.05,0.018,0,0.178412006910151,0.220206457318422,1.62793101322883,0.0377272009753662,1.62925146526297,0.685315600262939,0.0943456917712338,4,0,0,0,0.0472416526296434,0,1,18.2446633333333,17.0802,24.5742,26.8016,8.31666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C2,0,1.25,0.05,0.018,0,0.178412006910151,0.220206457318422,1.46625914948196,0.0316031513185885,1.46736525977812,0.718248531953973,0.0787818411395984,3,0,0,0,0.0738522938874007,0,1,17.5046633333333,17.2075,22.62605,26.2159,8.33333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C3,0,1.25,0.05,0.018,0,0.178412006910151,0.220206457318422,1.44339343082514,0.0300934859027403,1.44444670283174,0.719037559326506,0.0763248529798641,2,0,0,0,0.0776671936136902,0,1,15.3469033333333,14.8706,20.9237,22.3709,6.78333333333333,1.04083408558608e-17,0.00537039281339406,0,0,0
full,延迟扫描,场景二_转弯热点,1,C1,1,1.25,0.05,0.018,1,0.178412006910151,0.220206457318422,1.72881345240834,0.0371033722728564,1.73011207043789,0.664240831732695,0.102871198797903,5,0,0,0,0.047234793955721,0,1,17.3023133333333,17.328,24.8888,26.8749,8.16666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C2,1,1.25,0.05,0.018,1,0.178412006910151,0.220206457318422,1.52864915673511,0.0327294078138702,1.52979468600859,0.706269375574338,0.0851258594527185,3,0,0,0,0.0738522938873677,0,1,19.3206366666667,18.8277,24.60085,31.3569,8.25,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C3,1,1.25,0.05,0.018,1,0.178412006910151,0.220206457318422,1.44763795468563,0.030975773084915,1.4487221067436,0.716101321094425,0.0767868819964666,2,0,0,0,0.0822791900496234,0,1,17.4128583333333,16.84245,22.3926,24.109,6.81666666666667,1.04083408558608e-17,0.0107523786091286,0,0,0
full,延迟扫描,场景二_转弯热点,1,C1,2,1.25,0.05,0.018,2,0.178412006910151,0.220206457318422,1.87099225015749,0.0381547847875871,1.87232766762505,0.634484459860242,0.113807425817784,6,0,0,0,0.0472128618201057,0,1,21.2512016666667,20.91645,26.91405,29.0826,8.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C2,2,1.25,0.05,0.018,2,0.178412006910151,0.220206457318422,1.62743106220219,0.0341514841201667,1.62862636414639,0.685642248859521,0.0943015219319494,4,0,0,0,0.0738522938871907,0,1,19.8984933333333,19.4412,26.7362,29.1654,8.28333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C3,2,1.25,0.05,0.018,2,0.178412006910151,0.220206457318422,1.45680567835087,0.0319540021491345,1.45792406842609,0.712927483054528,0.0777754501186589,2,0,0,0,0.0874913500320717,0,1,16.4311483333333,16.56745,20.01255,22.2564,6.83333333333333,1.04083408558608e-17,0.0175171265037939,0,0,0
full,延迟扫描,场景二_转弯热点,1,C1,4,1.25,0.05,0.018,4,0.178412006910151,0.220206457318422,2.23860305802421,0.0391907550730145,2.23997473445176,0.552962161212694,0.138126670013611,7,0,0,0,0.0472432274099123,0,1,20.2055066666667,19.63215,25.0687,28.058,8.31666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C2,4,1.25,0.05,0.018,4,0.178412006910151,0.220206457318422,1.89520144366868,0.0336604675536568,1.89637956003306,0.627423443045244,0.115566503493834,6,0,0,0,0.0738522938870854,0,1,18.1682116666667,18.0306,21.401,22.7047,8.25,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C3,4,1.25,0.05,0.018,4,0.178412006910151,0.220206457318422,1.50150867461031,0.0349592062726395,1.50273224682985,0.69762632471448,0.082426152274732,2,0,0,0,0.101742242270246,0,1,16.2661416666667,15.72105,21.18945,23.7895,6.83333333333333,1.04083408558608e-17,0.0348058027852948,0,0,0
full,延迟扫描,场景二_转弯热点,1,C1,6,1.25,0.05,0.018,6,0.178412006910151,0.220206457318422,2.70753920093123,0.0396214250761136,2.70892595080889,0.455630092418352,0.163995668695343,9,0,0,0,0.0472433863808053,0,1,18.60384,18.00435,23.6685,32.5822,8.33333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C2,6,1.25,0.05,0.018,6,0.178412006910151,0.220206457318422,2.31737753163214,0.0361792956099835,2.31864380697849,0.534605732454697,0.142800157081547,7,0,0,0,0.0738522938870855,0,1,18.5741366666667,18.0847,24.77035,26.3329,8.15,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C3,6,1.25,0.05,0.018,6,0.178412006910151,0.220206457318422,1.64157464544279,0.0462590525128665,1.64319371228074,0.660743077508279,0.0955432018828411,3,0,0,0,0.120468520532806,0,1,16.505625,15.7035,20.77345,27.7838,7.1,1.04083408558608e-17,0.0565743959350613,0,0,0
full,延迟扫描,场景二_转弯热点,1,C1,8,1.25,0.05,0.018,8,0.178412006910151,0.220206457318422,3.28105278350375,0.0417608257123294,3.28251441240368,0.350222814372767,0.190927051672555,11,0,0,0,0.0472373640790355,0,1,19.1504366666667,18.7021,24.9988,27.0435,8.25,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C2,8,1.25,0.05,0.018,8,0.178412006910151,0.220206457318422,2.80820372391849,0.0357048597959517,2.80945339401135,0.434030782580035,0.169033491949437,9,0,0,0,0.0738522938870856,0,1,18.5912216666667,18.22095,25.0356,27.6666,8.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,1,C3,8,1.25,0.05,0.018,8,0.178412006910151,0.220206457318422,1.92248420297579,0.0563568819286487,1.92445669384329,0.588182538324116,0.117517357802619,3,0,0,0,0.117872170850973,0,1,16.8743466666667,16.2427,22.1708,25.886,7.46666666666667,1.04083408558608e-17,0.0822848824020656,0,0,0
full,延迟扫描,场景二_转弯热点,2,C1,0,1.25,0.05,0.018,0,0.181337071598594,0.2221699108739,1.62586536490679,0.037393267003643,1.62717412925192,0.683985200972591,0.0941630611426728,4,0,0,0,0.0416667175352384,0,1,18.583755,17.9302,25.12065,28.9118,8.21666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C2,0,1.25,0.05,0.018,0,0.181337071598594,0.2221699108739,1.45999922948056,0.0314014591067943,1.46109828054929,0.718527752670072,0.0781168771349794,3,0,0,0,0.0739791387802748,0,1,19.0889866666667,19.18725,23.5655,29.1062,8.3,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C3,0,1.25,0.05,0.018,0,0.181337071598594,0.2221699108739,1.43712873197639,0.0299998146477818,1.43817872548906,0.719357666761446,0.0756377652692006,2,0,0,0,0.0776129396788254,0,1,15.3243333333333,15.21515,20.8956,21.789,6.8,0,0.00527801423368889,0,0,0
full,延迟扫描,场景二_转弯热点,2,C1,1,1.25,0.05,0.018,1,0.181337071598594,0.2221699108739,1.72926879610715,0.0366013811421633,1.73054984444713,0.662616004845811,0.102908078418386,5,0,0,0,0.0416667175228104,0,1,18.57961,18.2542,23.291,28.5254,8.15,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C2,1,1.25,0.05,0.018,1,0.181337071598594,0.2221699108739,1.52255544238072,0.0325461545509878,1.52369455779001,0.706417223374178,0.0845272147988892,3,0,0,0,0.0739791387802765,0,1,17.9334533333333,16.8142,25.11495,28.963,8.23333333333333,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C3,1,1.25,0.05,0.018,1,0.181337071598594,0.2221699108739,1.44120661450515,0.0307125706948559,1.44228155447947,0.71630657685004,0.076085716423855,2,0,0,0,0.0820139000051064,0,1,16.2041316666667,15.18115,23.22985,24.5855,6.78333333333333,0,0.0106891452271566,0,0,0
full,延迟扫描,场景二_转弯热点,2,C1,2,1.25,0.05,0.018,2,0.181337071598594,0.2221699108739,1.87140258463934,0.0379280831910992,1.87273006755102,0.631970904847374,0.113837467818382,6,0,0,0,0.041666717787934,0,1,18.2577733333333,17.59675,24.80475,28.5927,8.18333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C2,2,1.25,0.05,0.018,2,0.181337071598594,0.2221699108739,1.62057280776735,0.0338849959128151,1.6217587826243,0.686403358390109,0.0936935045672929,4,0,0,0,0.0739791387802989,0,1,18.4008133333333,18.13715,26.0304,27.0304,8.26666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C3,2,1.25,0.05,0.018,2,0.181337071598594,0.2221699108739,1.45018679959625,0.031701822180716,1.45129636337258,0.712979734986965,0.0770630001703135,2,0,0,0,0.0874891726010589,0,1,15.666835,14.65085,22.9191,29.7831,6.8,0,0.0174778380751801,0,0,0
full,延迟扫描,场景二_转弯热点,2,C1,4,1.25,0.05,0.018,4,0.181337071598594,0.2221699108739,2.24241922945971,0.0380048157326459,2.24374939801035,0.548998775834996,0.138356712256064,7,0,0,0,0.0416667177165179,0,1,18.5478666666667,18.00605,24.4068,27.2674,8.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C2,4,1.25,0.05,0.018,4,0.181337071598594,0.2221699108739,1.88866651757932,0.0334872660859487,1.88983857189232,0.627542924250677,0.115094314781259,6,0,0,0,0.0739791387803155,0,1,17.7617,16.97645,23.77705,25.0306,8.1,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C3,4,1.25,0.05,0.018,4,0.181337071598594,0.2221699108739,1.49355685202688,0.0338353794973038,1.49474109030929,0.698437591879557,0.0816182590014443,2,0,0,0,0.100143678993378,0,1,16.0374266666667,15.67565,20.54295,22.7751,6.81666666666667,0,0.0347796313015744,0,0,0
full,延迟扫描,场景二_转弯热点,2,C1,6,1.25,0.05,0.018,6,0.181337071598594,0.2221699108739,2.69226056921325,0.0391136159606669,2.69362954577188,0.456097174437035,0.163217448481669,9,0,0,0,0.0416667175969964,0,1,18.2534033333333,17.71585,24.5072,26.2518,8.15,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C2,6,1.25,0.05,0.018,6,0.181337071598594,0.2221699108739,2.31090309494862,0.0358668846561189,2.31215843591158,0.534005240187029,0.14242182973286,7,0,0,0,0.0739791387803155,0,1,18.00868,17.31395,24.7071,27.7286,8.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C3,6,1.25,0.05,0.018,6,0.181337071598594,0.2221699108739,1.63769020507123,0.0466800177540655,1.63932400569263,0.65934716594481,0.0952037958968344,3,0,0,0,0.114873409693528,0,1,16.5607633333333,16.38495,21.93145,23.0633,7.1,1.49186218934005e-16,0.0566330372880311,0,0,0
full,延迟扫描,场景二_转弯热点,2,C1,8,1.25,0.05,0.018,8,0.181337071598594,0.2221699108739,3.2595992059448,0.0421283094987409,3.26107369677726,0.35046525032561,0.189988366576462,11,0,0,0,0.0416667176530684,0,1,18.4104133333333,17.4608,26.03795,28.4525,8.08333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C2,8,1.25,0.05,0.018,8,0.181337071598594,0.2221699108739,2.80414849202055,0.0356570884843711,2.8053964901175,0.43341689132725,0.168833451076264,9,0,0,0,0.0739791387803155,0,1,17.6196633333333,16.87135,22.87255,24.9771,8.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,2,C3,8,1.25,0.05,0.018,8,0.181337071598594,0.2221699108739,1.9202436104522,0.0565099752998557,1.92222145958769,0.590095192392128,0.117358366451575,3,0,0,0,0.117158699729464,0,1,16.453135,15.6397,22.17005,25.118,7.28333333333333,0,0.0824232863832952,0,0,0
full,延迟扫描,场景二_转弯热点,3,C1,0,1.25,0.05,0.018,0,0.179597689731196,0.217590606705941,1.65113718626006,0.0377473013816279,1.65245834180842,0.682082290717218,0.0963736432138642,4,0,0,0,0.0416915150600254,0,1,17.9795683333333,16.93195,25.2106,27.5857,8.2,4.5102810375397e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C2,0,1.25,0.05,0.018,0,0.179597689731196,0.217590606705941,1.47262825408268,0.0316708345346504,1.47373673329139,0.718381457078103,0.079452691815257,3,0,0,0,0.0738674339399937,0,1,17.9701016666667,17.23405,24.6319,27.8419,8.3,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C3,0,1.25,0.05,0.018,0,0.179597689731196,0.217590606705941,1.44946039205842,0.0301263969082311,1.45051481595021,0.718615721675424,0.076984408830311,2,0,0,0,0.078258333402354,0,1,14.8975183333333,14.3213,20.86905,22.5751,6.81666666666667,4.85722573273506e-17,0.0052501350717669,0,0,0
full,延迟扫描,场景二_转弯热点,3,C1,1,1.25,0.05,0.018,1,0.179597689731196,0.217590606705941,1.75396846808662,0.0375685114465922,1.75528336598725,0.659499650150167,0.104889150074841,5,0,0,0,0.0416912886012441,0,1,17.618095,16.785,23.5113,25.4158,8.08333333333333,4.5102810375397e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C2,1,1.25,0.05,0.018,1,0.179597689731196,0.217590606705941,1.53623828516894,0.0329897787442103,1.53739292742498,0.7055357114925,0.0858655776284135,3,0,0,0,0.073867433939993,0,1,18.19461,18.2005,23.7279,26.2842,8.21666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C3,1,1.25,0.05,0.018,1,0.179597689731196,0.217590606705941,1.45358979539833,0.0308767864772057,1.45467048292503,0.716616261345155,0.0774301142447237,2,0,0,0,0.0821342789634392,0,1,15.8568816666667,15.69565,20.7474,24.869,6.86666666666667,4.85722573273506e-17,0.0106265699779505,0,0,0
full,延迟扫描,场景二_转弯热点,3,C1,2,1.25,0.05,0.018,2,0.179597689731196,0.217590606705941,1.89565983320138,0.0384212737925484,1.89700457778412,0.629222772890228,0.115599552574114,6,0,0,0,0.041691313375764,0,1,19.00855,18.23105,26.7691,27.3922,8.18333333333333,4.5102810375397e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C2,2,1.25,0.05,0.018,2,0.179597689731196,0.217590606705941,1.63278462960857,0.0341322734563897,1.63397925917955,0.685845679183678,0.0947734306761221,4,0,0,0,0.0738674339399986,0,1,18.5313383333333,18.3263,24.08595,29.1661,8.26666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C3,2,1.25,0.05,0.018,2,0.179597689731196,0.217590606705941,1.46265340436364,0.0319395903411861,1.46377129002558,0.713164190773952,0.0783995072776149,2,0,0,0,0.0876756257680644,0,1,16.7164433333333,16.2141,22.5187,24.8194,6.83333333333333,4.85722573273506e-17,0.0173830797807931,0,0,0
full,延迟扫描,场景二_转弯热点,3,C1,4,1.25,0.05,0.018,4,0.179597689731196,0.217590606705941,2.27465165597458,0.0392445488955846,2.27602521518593,0.547038096612516,0.140284663933334,7,0,0,0,0.0416913496875101,0,1,17.793525,17.1018,24.0639,25.373,8.13333333333333,4.5102810375397e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C2,4,1.25,0.05,0.018,4,0.179597689731196,0.217590606705941,1.90139660953967,0.0337947371753816,1.9025794253408,0.627477736770033,0.116012367850616,6,0,0,0,0.07386743394,0,1,18.2387933333333,17.53155,24.7615,27.941,8.15,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C3,4,1.25,0.05,0.018,4,0.179597689731196,0.217590606705941,1.50663498164577,0.0349936999073512,1.50785976114252,0.698422724881283,0.0829428057724616,2,0,0,0,0.101591928065066,0,1,15.8138383333333,15.6389,21.4567,23.0693,6.88333333333333,4.85722573273506e-17,0.0345890451706058,0,0,0
full,延迟扫描,场景二_转弯热点,3,C1,6,1.25,0.05,0.018,6,0.179597689731196,0.217590606705941,2.79997288133977,0.042930465946766,2.80147544764791,0.440657933849978,0.168627224050493,9,0,0,0,0.0416913533356781,0,1,18.1792616666667,17.24665,26.61775,27.9814,8.23333333333333,4.5102810375397e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C2,6,1.25,0.05,0.018,6,0.179597689731196,0.217590606705941,2.32369654230682,0.0363623154642869,2.32496922334807,0.534170712396384,0.143168438236549,7,0,0,0,0.0738674339400001,0,1,17.9197383333333,17.24065,24.50975,27.944,8.11666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C3,6,1.25,0.05,0.018,6,0.179597689731196,0.217590606705941,1.64437546021536,0.0463532391985183,1.64599782358731,0.661754987310045,0.0957871790598033,3,0,0,0,0.117853527371416,0,1,16.4823683333333,15.81495,22.46605,25.3158,7.15,4.85722573273506e-17,0.0562910339398299,0,0,0
full,延迟扫描,场景二_转弯热点,3,C1,8,1.25,0.05,0.018,8,0.179597689731196,0.217590606705941,3.2917376616433,0.0417404503492316,3.29319857740552,0.350038369042748,0.19139284302894,11,0,0,0,0.041691347393671,0,1,17.9558916666667,17.3908,24.883,27.6702,8.16666666666667,4.5102810375397e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C2,8,1.25,0.05,0.018,8,0.179597689731196,0.217590606705941,2.81276723439423,0.0358395962507767,2.81402162026301,0.434011555141596,0.169258323011158,9,0,0,0,0.0738674339400004,0,1,17.222395,16.19985,24.15775,25.6833,8.1,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,3,C3,8,1.25,0.05,0.018,8,0.179597689731196,0.217590606705941,1.93374004333398,0.0567571158808355,1.93572654238981,0.588985348790053,0.118312834148337,3,0,0,0,0.118599593369436,0,1,16.649315,15.8179,22.5587,24.321,7.5,4.85722573273506e-17,0.0820853735292629,0,0,0
full,延迟扫描,场景二_转弯热点,4,C1,0,1.25,0.05,0.018,0,0.18169803444022,0.21880702307865,1.62550653614449,0.0394175108674906,1.62688614902485,0.68602394377644,0.0941312998124799,4,0,0,0,0.0442529024241417,0,1,17.71606,16.8992,24.52555,29.7442,8.45,2.42861286636753e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C2,0,1.25,0.05,0.018,0,0.18169803444022,0.21880702307865,1.46884933175387,0.0316606587208082,1.4699574548091,0.717804738538218,0.0790553489517107,3,0,0,0,0.0737141034700785,0,1,18.09356,17.15005,25.0128,27.3179,8.28333333333333,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C3,0,1.25,0.05,0.018,0,0.18169803444022,0.21880702307865,1.44549727556235,0.0300359292766025,1.44654853308704,0.718526499344294,0.0765542112581106,2,0,0,0,0.0785371318780504,0,1,16.06481,15.33465,22.84755,23.2019,6.81666666666667,0,0.00529636437881933,0,0,0
full,延迟扫描,场景二_转弯热点,4,C1,1,1.25,0.05,0.018,1,0.18169803444022,0.21880702307865,1.72698102992645,0.0383078390394429,1.72832180429283,0.664779862544,0.102722651676345,5,0,0,0,0.0443371954999053,0,1,19.027065,18.78825,27.94325,30.0269,8.5,2.42861286636753e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C2,1,1.25,0.05,0.018,1,0.18169803444022,0.21880702307865,1.53126035671012,0.0327712874336499,1.5324073517703,0.705407776091359,0.0853810983013659,3,0,0,0,0.0737141034701313,0,1,17.397995,16.863,24.78765,28.9612,8.26666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C3,1,1.25,0.05,0.018,1,0.18169803444022,0.21880702307865,1.44961357718563,0.0308250941862531,1.45069245548215,0.716125838780717,0.0770009888794034,2,0,0,0,0.0826631003951888,0,1,15.5940366666667,15.70675,20.06835,22.9121,6.86666666666667,1.38777878078145e-17,0.0106591129014127,0,0,0
full,延迟扫描,场景二_转弯热点,4,C1,2,1.25,0.05,0.018,2,0.18169803444022,0.21880702307865,1.86527984464082,0.039236489926669,1.86665312178825,0.634666641594696,0.113388374239421,5,0,0,0,0.0441010037466053,0,1,20.3987366666667,20.06885,26.3199,29.7063,8.38333333333333,2.42861286636753e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C2,2,1.25,0.05,0.018,2,0.18169803444022,0.21880702307865,1.62895769639048,0.0340868974871483,1.63015073780253,0.685343107423203,0.0944363327423303,4,0,0,0,0.0737141034702323,0,1,18.9481483333333,18.58745,25.59725,26.3655,8.25,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C3,2,1.25,0.05,0.018,2,0.18169803444022,0.21880702307865,1.45861194560959,0.0317633753148767,1.45972366374561,0.712788774942199,0.0779687443497203,2,0,0,0,0.0872369840006745,0,1,16.29497,16.0276,20.6686,24.4194,6.78333333333333,1.38777878078145e-17,0.0173944107457158,0,0,0
full,延迟扫描,场景二_转弯热点,4,C1,4,1.25,0.05,0.018,4,0.18169803444022,0.21880702307865,2.23367716891498,0.0403355463181418,2.23508891303611,0.554261135374949,0.137829165336037,7,0,0,0,0.0443369563983282,0,1,19.08394,18.5894,23.7032,31.7876,8.43333333333333,2.42861286636753e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C2,4,1.25,0.05,0.018,4,0.18169803444022,0.21880702307865,1.89608090269997,0.0335982405943223,1.89725684112077,0.627102593600439,0.115629902621734,6,0,0,0,0.0737141034702405,0,1,18.5291833333333,18.12435,23.0976,29.239,8.2,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C3,4,1.25,0.05,0.018,4,0.18169803444022,0.21880702307865,1.50266891928648,0.0347754663398287,1.50388606060837,0.697864122212823,0.0825433703581747,2,0,0,0,0.0995389618873296,0,1,16.3828016666667,15.9278,20.94375,23.0769,6.85,4.16333634234434e-17,0.0346695957404417,0,0,0
full,延迟扫描,场景二_转弯热点,4,C1,6,1.25,0.05,0.018,6,0.18169803444022,0.21880702307865,2.73969624396086,0.0437263184426375,2.74122666510635,0.448146167247253,0.16562164734114,9,0,0,0,0.0442716102544107,0,1,18.8507216666667,18.30665,24.6896,31.2882,8.48333333333333,2.42861286636753e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C2,6,1.25,0.05,0.018,6,0.18169803444022,0.21880702307865,2.3193216968746,0.0362240426931069,2.32058953836886,0.533664243758907,0.142913566943644,7,0,0,0,0.0737141034702409,0,1,18.3875983333333,17.7582,23.24485,25.8443,8.08333333333333,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C3,6,1.25,0.05,0.018,6,0.18169803444022,0.21880702307865,1.64170404012655,0.0464719230765429,1.64333055743423,0.66057518857919,0.0955544870955205,3,0,0,0,0.116408064436211,0,1,16.5796616666667,15.8471,21.3054,23.9824,7.1,4.16333634234434e-17,0.0564660232232588,0,0,0
full,延迟扫描,场景二_转弯热点,4,C1,8,1.25,0.05,0.018,8,0.18169803444022,0.21880702307865,3.28919710342604,0.0435255292532251,3.29072049694991,0.348029979731821,0.191282193958942,11,0,0,0,0.0443682890832073,0,1,18.3451816666667,18.06365,23.01295,35.1748,8.21666666666667,2.42861286636753e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C2,8,1.25,0.05,0.018,8,0.18169803444022,0.21880702307865,2.80960932537324,0.0357635458545483,2.81086104947815,0.433231742928227,0.169102773754699,9,0,0,0,0.0737141034702408,0,1,17.8401633333333,17.0436,22.82595,24.9628,8.1,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,4,C3,8,1.25,0.05,0.018,8,0.18169803444022,0.21880702307865,1.93063738498731,0.056687169598235,1.93262143592324,0.585665070287422,0.118094097023379,3,0,0,0,0.121157742798807,0,1,16.6678016666667,16.18695,23.2638,25.23,7.4,6.657001339061e-17,0.0822286356900993,0,0,0
full,延迟扫描,场景二_转弯热点,5,C1,0,1.25,0.05,0.018,0,0.179369816416698,0.220758526582182,1.63397992937685,0.0382511896734676,1.63531872101542,0.683435900198561,0.0948784739808049,4,0,0,0,0.0417368356565028,0,1,18.2122966666667,17.45725,24.379,26.6184,8.21666666666667,5.20417042793042e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C2,0,1.25,0.05,0.018,0,0.179369816416698,0.220758526582182,1.46457642065029,0.0315030152142815,1.46567902618279,0.718033788233777,0.0786036450351824,3,0,0,0,0.073734245799268,0,1,18.5158,17.7904,24.1959,29.513,8.3,2.08166817117217e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C3,0,1.25,0.05,0.018,0,0.179369816416698,0.220758526582182,1.44151221305998,0.0299401268475509,1.44256011749965,0.719105820043467,0.0761191799284422,2,0,0,0,0.078225132869475,0,1,16.44466,16.1833,22.14955,27.3469,6.76666666666667,2.08166817117217e-17,0.00534248531467098,0,0,0
full,延迟扫描,场景二_转弯热点,5,C1,1,1.25,0.05,0.018,1,0.179369816416698,0.220758526582182,1.74484297355715,0.036994797513804,1.74613779147013,0.659659180096331,0.104161615904954,5,0,0,0,0.0417353458832137,0,1,18.3817233333333,17.7076,24.63535,27.1113,8.23333333333333,5.20417042793042e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C2,1,1.25,0.05,0.018,1,0.179369816416698,0.220758526582182,1.52686202899789,0.0325906187928808,1.52800270065564,0.706202735184881,0.0849507297512919,3,0,0,0,0.0737342457992756,0,1,18.1625816666667,17.92535,22.6459,24.8637,8.26666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C3,1,1.25,0.05,0.018,1,0.179369816416698,0.220758526582182,1.44562423062415,0.0306751580126389,1.4466978611546,0.7163717999279,0.0765680297451103,2,0,0,0,0.0828797250028798,0,1,15.677325,14.8457,22.2313,26.0792,6.86666666666667,4.85722573273506e-17,0.0107521484431629,0,0,0
full,延迟扫描,场景二_转弯热点,5,C1,2,1.25,0.05,0.018,2,0.179369816416698,0.220758526582182,1.89126393292989,0.0379341966162447,1.89259162981146,0.62810420502361,0.115282225649969,6,0,0,0,0.0417353552899094,0,1,18.39389,17.6523,26.0094,26.9288,8.2,5.20417042793042e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C2,2,1.25,0.05,0.018,2,0.179369816416698,0.220758526582182,1.62491218323338,0.0340226659331911,1.62610297654104,0.685801723936137,0.0940786677336318,4,0,0,0,0.0737342457993104,0,1,17.5723466666667,16.96,23.9583,26.3006,8.28333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C3,2,1.25,0.05,0.018,2,0.179369816416698,0.220758526582182,1.45465279506791,0.031563134824431,1.45575750478677,0.712990902194052,0.0775444340562928,2,0,0,0,0.0879857325210779,0,1,15.3726633333333,14.6148,20.603,25.344,6.8,4.85722573273506e-17,0.0175335171162628,0,0,0
full,延迟扫描,场景二_转弯热点,5,C1,4,1.25,0.05,0.018,4,0.179369816416698,0.220758526582182,2.26430224250931,0.038470079670729,2.26564869529778,0.54797474478027,0.13966852440857,7,0,0,0,0.0417360335826124,0,1,18.0858566666667,17.58265,26.92505,28.4404,8.23333333333333,5.20417042793042e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C2,4,1.25,0.05,0.018,4,0.179369816416698,0.220758526582182,1.89251697118086,0.0335028694764269,1.89368957161253,0.626621374145515,0.115372767677905,6,0,0,0,0.0737342457993186,0,1,17.6519,16.7975,24.3405,25.7159,8.16666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C3,4,1.25,0.05,0.018,4,0.179369816416698,0.220758526582182,1.50055658611493,0.0345766506394451,1.50176676888731,0.698861378248094,0.0823298392882413,2,0,0,0,0.0993737696773765,0,1,14.84949,14.382,19.43235,21.8068,6.85,4.85722573273506e-17,0.034854481105286,0,0,0
full,延迟扫描,场景二_转弯热点,5,C1,6,1.25,0.05,0.018,6,0.179369816416698,0.220758526582182,2.7934851119072,0.0430740237726208,2.79499270273925,0.440634884735867,0.168306301725254,9,0,0,0,0.041735891347381,0,1,17.8219983333333,17.0583,24.52655,30.451,8.15,5.20417042793042e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C2,6,1.25,0.05,0.018,6,0.179369816416698,0.220758526582182,2.31634035073735,0.0361603005108268,2.31760596125523,0.533329464452006,0.142739617886094,7,0,0,0,0.0737342457993185,0,1,18.7744583333333,18.08065,25.348,26.2316,8.15,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C3,6,1.25,0.05,0.018,6,0.179369816416698,0.220758526582182,1.64059867577348,0.0464194972812878,1.64222335817833,0.660689934520347,0.0954580392888426,3,0,0,0,0.116445497236601,0,1,16.95243,16.28535,24.15635,29.3347,7.18333333333333,4.85722573273506e-17,0.056694184815951,0,0,0
full,延迟扫描,场景二_转弯热点,5,C1,8,1.25,0.05,0.018,8,0.179369816416698,0.220758526582182,3.30086850109965,0.0405691256544068,3.30228842049756,0.348355144092907,0.191789991971183,11,0,0,0,0.0417363516617172,0,1,17.7087166666667,16.95625,25.919,28.3261,8.11666666666667,5.20417042793042e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C2,8,1.25,0.05,0.018,8,0.179369816416698,0.220758526582182,2.80841800365394,0.0357968030487362,2.80967089176064,0.431814529242455,0.169044055587721,9,0,0,0,0.0737342457993186,0,1,17.42924,16.9056,23.1103,27.762,8.16666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,5,C3,8,1.25,0.05,0.018,8,0.179369816416698,0.220758526582182,1.92620198909512,0.0565586787632718,1.92818154285183,0.586881277135287,0.117780696580117,3,0,0,0,0.116196707529999,0,1,16.3095783333333,15.7212,23.57055,24.9117,7.45,4.85722573273506e-17,0.082548735987041,0,0,0
full,延迟扫描,场景二_转弯热点,6,C1,0,1.25,0.05,0.018,0,0.178743469222951,0.218070384740663,1.63208825694789,0.0370541221766566,1.63338515122407,0.685237821175345,0.0947121795288775,4,0,0,0,0.0416678803660415,0,1,17.4303516666667,17.1363,23.4317,25.6583,8.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C2,0,1.25,0.05,0.018,0,0.178743469222951,0.218070384740663,1.47173200603151,0.0316235204063834,1.47283882924573,0.718249480135819,0.0793586338665846,3,0,0,0,0.0738034325998465,0,1,17.4101133333333,16.0091,25.0387,30.761,8.3,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C3,0,1.25,0.05,0.018,0,0.178743469222951,0.218070384740663,1.44863421892869,0.0301162244892692,1.44968828678582,0.719425578226682,0.0768949260406069,2,0,0,0,0.0782146839831779,0,1,15.0688066666667,14.179,22.1133,28.8612,6.76666666666667,1.04083408558608e-17,0.00530835743398078,0,0,0
full,延迟扫描,场景二_转弯热点,6,C1,1,1.25,0.05,0.018,1,0.178743469222951,0.218070384740663,1.73008732229369,0.0365505233576661,1.73136659061121,0.664659760797894,0.102974340040972,5,0,0,0,0.0416678846600326,0,1,18.5538,17.98735,26.44235,27.4072,8.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C2,1,1.25,0.05,0.018,1,0.178743469222951,0.218070384740663,1.53479677600982,0.0328864186689679,1.53594780066323,0.705375316565886,0.0857255636832393,3,0,0,0,0.0738034325998465,0,1,18.3941483333333,17.5963,26.34975,27.5419,8.31666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C3,1,1.25,0.05,0.018,1,0.178743469222951,0.218070384740663,1.45282429014429,0.0310108846096523,1.45390967110563,0.7160156552499,0.077347683682515,2,0,0,0,0.082807542968356,0,1,15.2156066666667,15.00065,20.1189,25.6885,6.81666666666667,1.04083408558608e-17,0.0106835065712866,0,0,0
full,延迟扫描,场景二_转弯热点,6,C1,2,1.25,0.05,0.018,2,0.178743469222951,0.218070384740663,1.8679411379573,0.0372717871234088,1.86924565050662,0.635151649640131,0.113583794184149,5,0,0,0,0.0416678722482065,0,1,17.9778166666667,17.60775,23.86725,31.0242,8.18333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C2,2,1.25,0.05,0.018,2,0.178743469222951,0.218070384740663,1.63269013627214,0.0341920690624293,1.63388685868932,0.685619006941646,0.0947651216069557,4,0,0,0,0.0738034325998435,0,1,17.5931316666667,16.49455,24.99935,27.2078,8.38333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C3,2,1.25,0.05,0.018,2,0.178743469222951,0.218070384740663,1.4619740327358,0.0321954328933264,1.46310087288707,0.713318783495652,0.0783272614158628,2,0,0,0,0.0875906625509662,0,1,15.7220333333333,15.11935,21.90035,23.4459,6.81666666666667,1.04083408558608e-17,0.0174455063520128,0,0,0
full,延迟扫描,场景二_转弯热点,6,C1,4,1.25,0.05,0.018,4,0.178743469222951,0.218070384740663,2.24363577542354,0.0389977650232628,2.24500069719935,0.55229890597583,0.138429966381456,7,0,0,0,0.0416678804406903,0,1,18.2159516666667,17.94,25.9326,29.8983,8.2,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C2,4,1.25,0.05,0.018,4,0.178743469222951,0.218070384740663,1.90260622696209,0.0338594691171575,1.90379130838119,0.626893923535792,0.116099223876305,6,0,0,0,0.0738034325998462,0,1,16.6672166666667,15.905,22.67805,26.8553,8.23333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C3,4,1.25,0.05,0.018,4,0.178743469222951,0.218070384740663,1.50564191416579,0.0343692994141431,1.50684483964529,0.697939853681016,0.082842971365965,2,0,0,0,0.10027636047603,0,1,15.47975,15.05085,21.06785,22.9498,6.85,1.04083408558608e-17,0.0347235555457145,0,0,0
full,延迟扫描,场景二_转弯热点,6,C1,6,1.25,0.05,0.018,6,0.178743469222951,0.218070384740663,2.69443806131215,0.0396106948784917,2.69582443563289,0.459303559749947,0.163328586058436,9,0,0,0,0.0416678663946663,0,1,17.6531466666667,18.115,23.038,27.2677,8.11666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C2,6,1.25,0.05,0.018,6,0.178743469222951,0.218070384740663,2.3227106107813,0.0363024160844638,2.32398119534426,0.534493210456006,0.143111039109499,7,0,0,0,0.0738034325998464,0,1,17.3901966666667,16.50355,23.1325,28.0126,8.18333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C3,6,1.25,0.05,0.018,6,0.178743469222951,0.218070384740663,1.64475718755016,0.0463082705719219,1.64637797702017,0.662143570628922,0.0958203829802483,3,0,0,0,0.116995994356718,0,1,15.6209366666667,14.77975,20.15235,23.5608,7.1,1.04083408558608e-17,0.0564828691176975,0,0,0
full,延迟扫描,场景二_转弯热点,6,C1,8,1.25,0.05,0.018,8,0.178743469222951,0.218070384740663,3.25669327475223,0.0404987893216038,3.25811073237849,0.354075478595965,0.189860862865019,11,0,0,0,0.0416678981772425,0,1,16.9118633333333,16.41785,23.3956,27.5845,8.03333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C2,8,1.25,0.05,0.018,8,0.178743469222951,0.218070384740663,2.81451920539973,0.0358721747355579,2.81577473151548,0.43379566723347,0.169344558298481,9,0,0,0,0.0738034325998462,0,1,18.08996,17.14845,25.19435,32.1806,8.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,6,C3,8,1.25,0.05,0.018,8,0.178743469222951,0.218070384740663,1.92773799956724,0.05645005092465,1.9297137513496,0.589091161631457,0.11788932378054,3,0,0,0,0.115867788769541,0,1,16.012415,14.7902,22.8775,29.5494,7.45,1.04083408558608e-17,0.0821829515035669,0,0,0
full,延迟扫描,场景二_转弯热点,7,C1,0,1.25,0.05,0.018,0,0.181767528157751,0.219486145141505,1.63142926668134,0.0374114600822859,1.63273866778422,0.683877181222099,0.0946541799394044,4,0,0,0,0.0417236166666338,0,1,16.879575,16.4625,23.17975,24.8135,8.2,5.55111512312578e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C2,0,1.25,0.05,0.018,0,0.181767528157751,0.219486145141505,1.46689100783409,0.0315827693657308,1.46799640476189,0.717982928815486,0.0788486491062486,3,0,0,0,0.0738915689848068,0,1,17.4840833333333,16.7758,23.23795,29.8831,8.35,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C3,0,1.25,0.05,0.018,0,0.181767528157751,0.219486145141505,1.44372371076437,0.029958990449742,1.44477227543011,0.719448706302654,0.0763609052333174,2,0,0,0,0.0785860508296857,0,1,15.223905,14.25475,21.82,22.8679,6.78333333333333,0,0.00531932893607347,0,0,0
full,延迟扫描,场景二_转弯热点,7,C1,1,1.25,0.05,0.018,1,0.181767528157751,0.219486145141505,1.73379352590574,0.0365913743624158,1.73507422400843,0.662419808844684,0.10327383389356,5,0,0,0,0.0417236152529669,0,1,17.26162,16.8004,23.2531,28.3673,8.15,5.55111512312578e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C2,1,1.25,0.05,0.018,1,0.181767528157751,0.219486145141505,1.52905272093725,0.0326434230385845,1.5301952407436,0.705990448931162,0.0851653569099532,3,0,0,0,0.0738915689848096,0,1,17.3957016666667,17.39875,22.7809,26.0813,8.28333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C3,1,1.25,0.05,0.018,1,0.181767528157751,0.219486145141505,1.44783670730305,0.0307438292296781,1.44891274132609,0.716722966171456,0.0768084486912936,2,0,0,0,0.0824378345155393,0,1,17.2696883333333,16.7541,21.3654,31.5108,6.8,0,0.0107225141820796,0,0,0
full,延迟扫描,场景二_转弯热点,7,C1,2,1.25,0.05,0.018,2,0.181767528157751,0.219486145141505,1.87522952702057,0.0373886018097764,1.87653812808392,0.631766609346574,0.114117270613706,6,0,0,0,0.0417230511055349,0,1,19.65357,19.3582,25.34595,27.3586,8.03333333333333,5.55111512312578e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C2,2,1.25,0.05,0.018,2,0.181767528157751,0.219486145141505,1.62771075071243,0.0340744327361768,1.6289033558582,0.68551884058849,0.0943262344941889,4,0,0,0,0.073891568984815,0,1,18.4721316666667,18.22115,22.2622,25.9053,8.31666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C3,2,1.25,0.05,0.018,2,0.181767528157751,0.219486145141505,1.4568203388836,0.031625958483285,1.45792724743051,0.713344498612627,0.0777770209211704,2,0,0,0,0.0878440265364135,0,1,16.6153316666667,15.63755,22.1602,23.3685,6.83333333333333,0,0.0174869801362616,0,0,0
full,延迟扫描,场景二_转弯热点,7,C1,4,1.25,0.05,0.018,4,0.181767528157751,0.219486145141505,2.25483364506819,0.038881260855868,2.25619448919815,0.549591963806831,0.139102432592372,7,0,0,0,0.0417232626333315,0,1,18.2245166666667,17.76245,23.3787,26.929,8.1,5.55111512312578e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C2,4,1.25,0.05,0.018,4,0.181767528157751,0.219486145141505,1.89518177287198,0.033639385838291,1.89635915137632,0.627248632442714,0.115565085052443,6,0,0,0,0.0738915689848098,0,1,18.4028433333333,17.9337,25.48555,26.9314,8.2,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C3,4,1.25,0.05,0.018,4,0.181767528157751,0.219486145141505,1.50049730259572,0.0340853856641271,1.50169029109396,0.698750026119554,0.0823238384587002,2,0,0,0,0.101250171996454,0,1,15.9140116666667,15.4182,20.5016,22.3787,6.83333333333333,0,0.0347658913398787,0,0,0
full,延迟扫描,场景二_转弯热点,7,C1,6,1.25,0.05,0.018,6,0.181767528157751,0.219486145141505,2.71700199543688,0.0396913233054454,2.71839119175257,0.454123127393806,0.164475811572989,9,0,0,0,0.0417231546303983,0,1,18.5008583333333,17.4382,26.10515,29.5847,8,5.55111512312578e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C2,6,1.25,0.05,0.018,6,0.181767528157751,0.219486145141505,2.31798080504176,0.0361906975667639,2.31924747945659,0.533918441646892,0.142835357735196,7,0,0,0,0.0738915689848098,0,1,18.67425,17.8136,26.45815,28.1483,8.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C3,6,1.25,0.05,0.018,6,0.181767528157751,0.219486145141505,1.64134931965077,0.0464759759122788,1.6429759788077,0.659684669245698,0.0955235468152136,3,0,0,0,0.118677956544472,0,1,16.518285,15.73015,21.1299,22.9543,7.11666666666667,0,0.0565906388529881,0,0,0
full,延迟扫描,场景二_转弯热点,7,C1,8,1.25,0.05,0.018,8,0.181767528157751,0.219486145141505,3.28067248002823,0.0414192223122759,3.28212215280916,0.350054582155162,0.190910451964045,11,0,0,0,0.0417232651119107,0,1,17.2912166666667,16.6482,21.73775,24.4912,7.9,5.55111512312578e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C2,8,1.25,0.05,0.018,8,0.181767528157751,0.219486145141505,2.80966747804254,0.0358240281405591,2.81092131902746,0.432756671187572,0.169105639476299,9,0,0,0,0.0738915689848096,0,1,18.36782,18.31745,22.99835,28.3478,8.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,7,C3,8,1.25,0.05,0.018,8,0.181767528157751,0.219486145141505,1.92569259899173,0.0563858730366383,1.92766610454801,0.589998811232878,0.117744650204759,3,0,0,0,0.118844306655033,0,1,16.837985,16.4283,22.5292,23.4408,7.25,0,0.0823473965109215,0,0,0
full,延迟扫描,场景二_转弯热点,8,C1,0,1.25,0.05,0.018,0,0.177841828083774,0.218993057223181,1.64359135997217,0.0379080372028813,1.64491814127427,0.682715073606177,0.0957189392693435,4,0,0,0,0.0417347174686626,0,1,18.2051833333333,17.70795,23.43995,25.9291,8.43333333333333,3.46944695195361e-18,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C2,0,1.25,0.05,0.018,0,0.177841828083774,0.218993057223181,1.46998945600766,0.0316311079629707,1.47109654478637,0.718155785090303,0.0791754398078925,3,0,0,0,0.0739902098113066,0,1,18.193565,17.4322,24.47915,28.0219,8.36666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C3,0,1.25,0.05,0.018,0,0.177841828083774,0.218993057223181,1.44664127390711,0.0300675506184491,1.44769363817875,0.719267061228368,0.0766786404445893,2,0,0,0,0.0771909826911525,0,1,15.7328316666667,14.7025,22.4394,23.0161,6.75,1.73472347597681e-17,0.00525216215524102,0,0,0
full,延迟扫描,场景二_转弯热点,8,C1,1,1.25,0.05,0.018,1,0.177841828083774,0.218993057223181,1.74850051196169,0.0370485238673965,1.74979721029705,0.661126502959532,0.104453823296902,5,0,0,0,0.0417347086851256,0,1,18.00976,17.7294,23.2136,26.5943,8.33333333333333,3.46944695195361e-18,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C2,1,1.25,0.05,0.018,1,0.177841828083774,0.218993057223181,1.53219430455704,0.0327197276387707,1.53333949502439,0.70599589746293,0.0854722045146615,3,0,0,0,0.0739902098112763,0,1,18.3540083333333,18.06145,22.822,25.8098,8.31666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C3,1,1.25,0.05,0.018,1,0.177841828083774,0.218993057223181,1.45076550155412,0.0309107649116584,1.45184737832603,0.716758300119724,0.0771255536633663,2,0,0,0,0.0808520136714733,0,1,15.5010916666667,15.19405,20.26015,22.5097,6.75,1.73472347597681e-17,0.010635138558374,0,0,0
full,延迟扫描,场景二_转弯热点,8,C1,2,1.25,0.05,0.018,2,0.177841828083774,0.218993057223181,1.89282403936051,0.0376750638718714,1.89414266659603,0.62895729653183,0.115394944970107,6,0,0,0,0.0417355155929512,0,1,18.175855,17.5683,24.8318,27.7464,8.4,3.46944695195361e-18,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C2,2,1.25,0.05,0.018,2,0.177841828083774,0.218993057223181,1.63080788661248,0.0341073065140037,1.63200164234047,0.684952589713446,0.0945994579557417,4,0,0,0,0.0739902098112423,0,1,18.0773083333333,17.22605,23.72865,26.6761,8.35,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C3,2,1.25,0.05,0.018,2,0.177841828083774,0.218993057223181,1.45978890245564,0.0318846083228771,1.46090486374694,0.712369845342944,0.07809443669626,2,0,0,0,0.0864083884328431,0,1,16.4656533333333,15.84225,21.39945,25.8521,6.78333333333333,1.73472347597681e-17,0.0174022677629926,0,0,0
full,延迟扫描,场景二_转弯热点,8,C1,4,1.25,0.05,0.018,4,0.177841828083774,0.218993057223181,2.27665604002693,0.0399154849074452,2.27805308199869,0.545195109162103,0.140403679922433,7,0,0,0,0.0417347752543024,0,1,18.22613,17.4573,25.49325,28.2605,8.5,3.46944695195361e-18,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C2,4,1.25,0.05,0.018,4,0.177841828083774,0.218993057223181,1.89957485061664,0.0337407466463979,1.90075577674927,0.626893656550006,0.115881434430152,6,0,0,0,0.073990209811768,0,1,17.64688,17.04965,23.619,26.4946,8.28333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C3,4,1.25,0.05,0.018,4,0.177841828083774,0.218993057223181,1.50335512352033,0.0338909246692546,1.50454130588375,0.698497651006356,0.0826126184509222,2,0,0,0,0.101887131991688,0,1,15.0381183333333,14.3299,21.2127,23.4859,6.85,1.73472347597681e-17,0.0347045856600075,0,0,0
full,延迟扫描,场景二_转弯热点,8,C1,6,1.25,0.05,0.018,6,0.177841828083774,0.218993057223181,2.7530486249627,0.0405533278887616,2.75446799143881,0.447693489092598,0.166292121735689,9,0,0,0,0.0417347709587661,0,1,17.8157116666667,16.6648,25.76695,28.7593,8.53333333333333,3.46944695195361e-18,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C2,6,1.25,0.05,0.018,6,0.177841828083774,0.218993057223181,2.31986676661542,0.0361415278874197,2.32113172009148,0.534106076888636,0.142945346591751,7,0,0,0,0.0739902098117681,0,1,17.8058133333333,17.0346,23.97765,30.8898,8.15,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C3,6,1.25,0.05,0.018,6,0.177841828083774,0.218993057223181,1.64279069003625,0.0461640331155802,1.6444064311953,0.661463894545121,0.0956492071891681,3,0,0,0,0.116711355200171,0,1,15.9706966666667,15.5914,21.13625,22.6653,7.11666666666667,1.73472347597681e-17,0.0565412775989441,0,0,0
full,延迟扫描,场景二_转弯热点,8,C1,8,1.25,0.05,0.018,8,0.177841828083774,0.218993057223181,3.3287928688192,0.041207447928253,3.33023512949669,0.342096432286656,0.192999500385274,11,0,0,0,0.0417347726970855,0,1,17.4406416666667,17.19935,23.96455,29.8895,8.51666666666667,3.46944695195361e-18,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C2,8,1.25,0.05,0.018,8,0.177841828083774,0.218993057223181,2.81292224886344,0.0358583550792958,2.81417729129121,0.433240196625101,0.16926595488472,9,0,0,0,0.0739902098117678,0,1,17.2221716666667,16.72365,22.2512,27.8984,8.16666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,8,C3,8,1.25,0.05,0.018,8,0.177841828083774,0.218993057223181,1.92813517877887,0.0565269960878524,1.93011362364195,0.588983747631898,0.117917396150695,3,0,0,0,0.118368273169353,0,1,16.9578283333333,16.4772,24.254,28.0321,7.5,1.73472347597681e-17,0.08234394594344,0,0,0
full,延迟扫描,场景二_转弯热点,9,C1,0,1.25,0.05,0.018,0,0.179808317489291,0.220332970513341,1.63337970908518,0.0370380337175437,1.63467604026529,0.683765036022104,0.094825740985233,4,0,0,0,0.0478764121839225,0,1,16.93178,16.45245,22.2825,25.6549,8.25,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C2,0,1.25,0.05,0.018,0,0.179808317489291,0.220332970513341,1.46543943663266,0.031480915186405,1.46654126866418,0.718147280442603,0.0786950863302349,3,0,0,0,0.0738495074570124,0,1,17.1558716666667,16.49565,24.1993,26.9123,8.38333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C3,0,1.25,0.05,0.018,0,0.179808317489291,0.220332970513341,1.44235131254415,0.0299746521289815,1.44340042536866,0.719199875483163,0.0762109870319321,2,0,0,0,0.0776653366589122,0,1,15.2660566666667,15.3627,19.55175,20.8645,6.73333333333333,1.04083408558608e-17,0.00516431448403721,0,0,0
full,延迟扫描,场景二_转弯热点,9,C1,1,1.25,0.05,0.018,1,0.179808317489291,0.220332970513341,1.73607288044909,0.0364392282623424,1.73734825343827,0.662730710512583,0.103457595223665,5,0,0,0,0.0478760460236104,0,1,17.2586466666667,16.86415,23.22105,28.6749,8.2,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C2,1,1.25,0.05,0.018,1,0.179808317489291,0.220332970513341,1.5281473030265,0.0326605381437109,1.52929042186153,0.705947143069341,0.0850767166684699,3,0,0,0,0.0738495074570125,0,1,16.7968583333333,16.42225,22.6046,24.913,8.3,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C3,1,1.25,0.05,0.018,1,0.179808317489291,0.220332970513341,1.44640547624735,0.0307038143321497,1.44748010974898,0.716311915266617,0.0766530099828747,2,0,0,0,0.0818931913661656,0,1,15.7631433333333,15.03685,20.8424,28.9668,6.83333333333333,1.04083408558608e-17,0.0105467545975802,0,0,0
full,延迟扫描,场景二_转弯热点,9,C1,2,1.25,0.05,0.018,2,0.179808317489291,0.220332970513341,1.8805448892828,0.0373395459603337,1.88185177339141,0.631938931738554,0.114504763321701,6,0,0,0,0.0478751949689191,0,1,16.9841933333333,16.19575,23.8768,27.963,8.2,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C2,2,1.25,0.05,0.018,2,0.179808317489291,0.220332970513341,1.62541334482642,0.0339030768501709,1.62659995251618,0.686314700387095,0.0941230493330541,4,0,0,0,0.0738495074570145,0,1,16.5733516666667,16.11175,22.2138,26.3897,8.26666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C3,2,1.25,0.05,0.018,2,0.179808317489291,0.220332970513341,1.4553712664349,0.0317657661642955,1.45648306825065,0.713302694402971,0.0776216063727994,2,0,0,0,0.0874775559756101,0,1,15.742405,15.21215,20.4828,21.9211,6.85,1.04083408558608e-17,0.017306208650484,0,0,0
full,延迟扫描,场景二_转弯热点,9,C1,4,1.25,0.05,0.018,4,0.179808317489291,0.220332970513341,2.25258562842088,0.0382674588475258,2.25392498948054,0.550311060734063,0.138967693400277,7,0,0,0,0.047875344935853,0,1,18.8348183333333,17.7969,27.73875,31.7189,8.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C2,4,1.25,0.05,0.018,4,0.179808317489291,0.220332970513341,1.8945340034974,0.0336074534973861,1.89571026436981,0.627150610337711,0.115518365323162,6,0,0,0,0.0738495074570147,0,1,16.9536583333333,16.54,23.17035,27.0584,8.23333333333333,2.08166817117217e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C3,4,1.25,0.05,0.018,4,0.179808317489291,0.220332970513341,1.49862426761994,0.0340655303915235,1.49981656118365,0.698201053209618,0.0821340193158589,2,0,0,0,0.101985640814075,0,1,15.6354433333333,14.6236,20.83585,25.9272,7,2.08166817117217e-17,0.0345537556286558,0,0,0
full,延迟扫描,场景二_转弯热点,9,C1,6,1.25,0.05,0.018,6,0.179808317489291,0.220332970513341,2.77853975844103,0.0423723947865058,2.78002279225856,0.442477421238213,0.167564679977601,9,0,0,0,0.0478731977773971,0,1,17.3703583333333,17.1911,21.68925,24.7203,8.16666666666667,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C2,6,1.25,0.05,0.018,6,0.179808317489291,0.220332970513341,2.31595284846946,0.0360398835773063,2.31721424439467,0.534324512782386,0.14271699318279,7,0,0,0,0.0738495074570147,0,1,17.35557,16.73885,23.44065,25.5303,8.16666666666667,2.08166817117217e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C3,6,1.25,0.05,0.018,6,0.179808317489291,0.220332970513341,1.64052785362307,0.0463578365473195,1.64215037790223,0.660162331975205,0.0954518564287604,3,0,0,0,0.117618005700767,0,1,15.752665,15.11785,21.33035,23.9904,7.13333333333333,2.08166817117217e-17,0.0563250529820638,0,0,0
full,延迟扫描,场景二_转弯热点,9,C1,8,1.25,0.05,0.018,8,0.179808317489291,0.220332970513341,3.27917914654621,0.0414351661810806,3.28062937736254,0.350453014693642,0.190845256104911,11,0,0,0,0.047874244717375,0,1,17.0901333333333,16.6647,21.80595,25.7348,8.03333333333333,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C2,8,1.25,0.05,0.018,8,0.179808317489291,0.220332970513341,2.80750375010448,0.0357225765005366,2.808754040282,0.433789226172948,0.168998979790965,9,0,0,0,0.0738495074570152,0,1,16.67258,16.2323,21.9164,29.8252,8.16666666666667,2.08166817117217e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,9,C3,8,1.25,0.05,0.018,8,0.179808317489291,0.220332970513341,1.92224417964622,0.0562863488205352,1.92421420185494,0.589658995460874,0.117500336153062,3,0,0,0,0.117252472082387,0,1,16.4761,15.2617,23.97425,27.3322,7.3,2.08166817117217e-17,0.0820572433621091,0,0,0
full,延迟扫描,场景二_转弯热点,10,C1,0,1.25,0.05,0.018,0,0.179994049725456,0.220774045612917,1.61720936923719,0.0384485344653497,1.61855506794348,0.686465975918764,0.0933938728678992,4,0,0,0,0.041722747729598,0,1,17.3994766666667,16.3868,22.7851,27.2503,8.26666666666667,2.77555756156289e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C2,0,1.25,0.05,0.018,0,0.179994049725456,0.220774045612917,1.4645139311066,0.0314789808480095,1.46561569543628,0.717958902136831,0.0785970197935154,3,0,0,0,0.0737553715746151,0,1,17.5540433333333,16.91475,23.8419,26.4597,8.26666666666667,0,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C3,0,1.25,0.05,0.018,0,0.179994049725456,0.220774045612917,1.44121667929745,0.0300417536345453,1.44226814067466,0.719031257271601,0.0760868187682317,2,0,0,0,0.0782048651692441,0,1,14.60677,14.10235,19.68195,23.5819,6.8,0,0.00530770095591834,0,0,0
full,延迟扫描,场景二_转弯热点,10,C1,1,1.25,0.05,0.018,1,0.179994049725456,0.220774045612917,1.71613752089234,0.0377833948928453,1.71745993971359,0.665844767291184,0.101839177220023,5,0,0,0,0.0417233521263095,0,1,17.1925616666667,16.29395,23.86315,29.0099,8.33333333333333,2.77555756156289e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C2,1,1.25,0.05,0.018,1,0.179994049725456,0.220774045612917,1.52763181633287,0.0326788266671718,1.52877557526622,0.705366576551478,0.0850262093368467,3,0,0,0,0.0737553715746177,0,1,16.8928133333333,16.6012,23.163,25.7095,8.23333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C3,1,1.25,0.05,0.018,1,0.179994049725456,0.220774045612917,1.44532238364941,0.0307345755922249,1.44639809379514,0.716224619309829,0.0765351709747597,2,0,0,0,0.0827977758195288,0,1,15.22166,14.6761,20.2499,22.9166,6.78333333333333,1.38777878078145e-17,0.0107242727578702,0,0,0
full,延迟扫描,场景二_转弯热点,10,C1,2,1.25,0.05,0.018,2,0.179994049725456,0.220774045612917,1.85382364925056,0.0389607933186058,1.85518727701671,0.636248259268526,0.11254326644816,5,0,0,0,0.0417234166706776,0,1,18.4527333333333,18.15435,24.7389,27.7907,8.25,2.77555756156289e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C2,2,1.25,0.05,0.018,2,0.179994049725456,0.220774045612917,1.62537974849325,0.0339688684760727,1.62656865888991,0.685946469675282,0.0941200747814531,4,0,0,0,0.0737553715745401,0,1,19.2746483333333,18.7265,24.8465,27.1899,8.26666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C3,2,1.25,0.05,0.018,2,0.179994049725456,0.220774045612917,1.45431718671214,0.0316375442225048,1.45542450075992,0.713358855725292,0.0775083594234484,2,0,0,0,0.087631739967519,0,1,17.2052783333333,16.38675,21.83925,25.7646,6.81666666666667,1.38777878078145e-17,0.0175054771285884,0,0,0
full,延迟扫描,场景二_转弯热点,10,C1,4,1.25,0.05,0.018,4,0.179994049725456,0.220774045612917,2.22518197455859,0.0399150217688909,2.2265790003205,0.554749237288188,0.137314574043042,7,0,0,0,0.0417242351203288,0,1,18.09808,17.2362,24.11045,25.6665,8.3,2.77555756156289e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C2,4,1.25,0.05,0.018,4,0.179994049725456,0.220774045612917,1.89383385880866,0.0335530874526852,1.89500821686951,0.62692230276371,0.115467846818021,6,0,0,0,0.073755371574537,0,1,18.3500816666667,18.1496,24.93065,28.7444,8.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C3,4,1.25,0.05,0.018,4,0.179994049725456,0.220774045612917,1.49803402436848,0.0339734699553549,1.49922309581692,0.698433623535902,0.0820741112742229,2,0,0,0,0.0998260682421582,0,1,17.0120683333333,16.4455,23.48525,26.3987,6.76666666666667,1.38777878078145e-17,0.0348106124272663,0,0,0
full,延迟扫描,场景二_转弯热点,10,C1,6,1.25,0.05,0.018,6,0.179994049725456,0.220774045612917,2.68934489899512,0.0412120982986745,2.69078732243558,0.459772637052907,0.163068516229317,9,0,0,0,0.041724317341567,0,1,18.2529483333333,17.3913,26.09415,28.7128,8.31666666666667,2.77555756156289e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C2,6,1.25,0.05,0.018,6,0.179994049725456,0.220774045612917,2.31654241318397,0.0360463391671102,2.31780403505482,0.533429883862175,0.142751414079552,7,0,0,0,0.0737553715745373,0,1,18.7807366666667,18.6288,24.7099,26.9445,8.05,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C3,6,1.25,0.05,0.018,6,0.179994049725456,0.220774045612917,1.63919222036715,0.0464209101947697,1.64081695222397,0.662032902528612,0.0953351789290364,3,0,0,0,0.116410183512656,0,1,17.0153116666667,16.63515,21.33505,25.2952,6.98333333333333,9.22872889219661e-14,0.0566505399436516,0,0,0
full,延迟扫描,场景二_转弯热点,10,C1,8,1.25,0.05,0.018,8,0.179994049725456,0.220774045612917,3.25625161757542,0.0417283902954745,3.25771211123576,0.354723996617237,0.189841476750742,11,0,0,0,0.0417239875807815,0,1,18.4373116666667,17.50655,25.27485,29.3533,8.23333333333333,2.77555756156289e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C2,8,1.25,0.05,0.018,8,0.179994049725456,0.220774045612917,2.80984902814486,0.035759217376783,2.81110060075304,0.432219223264374,0.16911458582194,9,0,0,0,0.0737553715745368,0,1,17.6440966666667,17.2792,22.0174,23.4873,8.05,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景二_转弯热点,10,C3,8,1.25,0.05,0.018,8,0.179994049725456,0.220774045612917,1.92657106474653,0.0567150469844999,1.92855609139099,0.586769331135813,0.117806806882091,3,0,0,0,0.114410262903256,0,1,18.27707,17.5131,25.1095,28.3833,7.35,9.0205620750794e-17,0.0824833727078534,0,0,0
full,延迟扫描,场景三_突变迁移,1,C1,0,1.25,0.05,0.018,0,0.178878481904094,0.22275057006937,1.91652247629497,0.035470747942714,1.91776395247296,0.668967207023533,0.119879530040543,6,0,0,0,0.00600043052819575,1,1,16.990825,17.10685,21.0414,23.5782,7.51666666666667,4.1286418728248e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C2,0,1.25,0.05,0.018,0,0.178878481904094,0.22275057006937,1.86248913907248,0.0276689500683023,1.86345755232487,0.68319881802876,0.116062681781728,5,0,0,0,0.00655132274384698,1,1,16.085605,15.6161,21.6861,23.2525,7.18333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C3,0,1.25,0.05,0.018,0,0.178878481904094,0.22275057006937,1.85648145434495,0.0279070197151107,1.85745820003498,0.683895455271468,0.115630523753785,5,0,0,0,0.00695027792861706,1,1,15.4568783333333,15.3483,20.1236,22.6403,6.85,0,0.00400506164460358,0,0,0
full,延迟扫描,场景三_突变迁移,1,C1,1,1.25,0.05,0.018,1,0.178878481904094,0.22275057006937,1.95020196988687,0.0349470284883854,1.95142511588396,0.660458774380473,0.122198308564153,6,0,0,0,0.00600043052819574,1,1,17.4147266666667,17.50145,22.8322,24.6132,7.51666666666667,4.1286418728248e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C2,1,1.25,0.05,0.018,1,0.178878481904094,0.22275057006937,1.88111766527188,0.0275803823409245,1.88208297865381,0.678638373152099,0.117392595758946,6,0,0,0,0.00655132274384704,1,1,15.8796883333333,15.2465,22.27885,25.5177,7.11666666666667,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C3,1,1.25,0.05,0.018,1,0.178878481904094,0.22275057006937,1.85876230666609,0.0284155235509756,1.85975684999037,0.682243639821883,0.115794784981565,5,0,0,0,0.00680884254257585,1,1,16.7419616666667,16.5105,21.86675,22.7149,6.81666666666667,0,0.00735813453961363,0,0,0
full,延迟扫描,场景三_突变迁移,1,C1,2,1.25,0.05,0.018,2,0.178878481904094,0.22275057006937,1.99338622779607,0.0345288042166915,1.99459473594366,0.648680897474304,0.125108609806679,7,0,0,0,0.00600043052819571,1,1,16.575975,16.58675,20.64635,21.9047,7.58333333333333,4.1286418728248e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C2,2,1.25,0.05,0.018,2,0.178878481904094,0.22275057006937,1.91103423068791,0.0276133824497086,1.91200069907365,0.670847962200807,0.119497409857385,6,0,0,0,0.00655132274384698,1,1,15.7181016666667,15.55425,19.8619,22.6323,7.1,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C3,2,1.25,0.05,0.018,2,0.178878481904094,0.22275057006937,1.86337561074193,0.029194468654125,1.86439741714483,0.681714003674305,0.116126313254968,5,0,0,0,0.00673846513853898,1,1,15.89344,15.3719,21.26215,23.7857,6.83333333333333,0,0.0112667396674988,0,0,0
full,延迟扫描,场景三_突变迁移,1,C1,4,1.25,0.05,0.018,4,0.178878481904094,0.22275057006937,2.11343007926183,0.0359649933950564,2.11468885403065,0.619247254250606,0.13286419798246,8,0,0,0,0.00600043052819578,1,1,17.0048283333333,16.40955,22.73165,24.9458,7.53333333333333,4.1286418728248e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C2,4,1.25,0.05,0.018,4,0.178878481904094,0.22275057006937,2.00188503218681,0.0276406246822669,2.00285245405069,0.646567537295878,0.125673429918999,7,0,0,0,0.00655132274384691,1,1,15.1009133333333,14.56315,20.4918,23.3262,7.1,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C3,4,1.25,0.05,0.018,4,0.178878481904094,0.22275057006937,1.88542778120371,0.0320373093056935,1.88654908702941,0.677561068662666,0.117698159733081,5,0,0,0,0.00638048731210528,1,1,15.033835,14.65645,21.89555,25.0579,6.88333333333333,4.17797307167289e-16,0.020441393241886,0,0,0
full,延迟扫描,场景三_突变迁移,1,C1,6,1.25,0.05,0.018,6,0.178878481904094,0.22275057006937,2.26916638188036,0.0364944151661842,2.27044368641118,0.580430192857892,0.142297224671336,9,0,0,0,0.00600043052819571,1,1,16.2264483333333,16.2059,21.92045,25.3357,7.58333333333333,4.1286418728248e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C2,6,1.25,0.05,0.018,6,0.178878481904094,0.22275057006937,2.13178023142564,0.0277706780187983,2.13275220515629,0.614752467556155,0.134010189817489,8,0,0,0,0.00655132274384695,1,1,15.517145,14.5506,23.64105,27.7887,7.15,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C3,6,1.25,0.05,0.018,6,0.178878481904094,0.22275057006937,1.93149788178801,0.0351434663147881,1.93272790310903,0.666581160016856,0.120916052756829,5,0,0,0,0.00615962943687519,1,1,15.7902916666667,15.63975,22.475,24.2285,6.96666666666667,4.16333634234434e-17,0.0311694530322786,0,0,0
full,延迟扫描,场景三_突变迁移,1,C1,8,1.25,0.05,0.018,8,0.178878481904094,0.22275057006937,2.44311708705287,0.0350890107955487,2.44434520243071,0.539477342217828,0.152143611659203,11,0,0,0,0.00600043052819571,1,1,16.2833316666667,15.7973,21.64455,25.0668,7.48333333333333,4.1286418728248e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C2,8,1.25,0.05,0.018,8,0.178878481904094,0.22275057006937,2.2936969198926,0.0278733921516681,2.29467248861791,0.573413659697352,0.143726624010197,9,0,0,0,0.00655132274384702,1,1,16.3378516666667,15.2034,22.98255,24.2505,7.13333333333333,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,1,C3,8,1.25,0.05,0.018,8,0.178878481904094,0.22275057006937,2.02605175608622,0.0399271101304276,2.02744920494079,0.649290598821091,0.127265823060484,6,0,0,0,0.00602635836998119,1,1,15.2439616666667,13.9613,23.35305,24.749,7.26666666666667,4.16333634234434e-17,0.0432792373230969,0,0,0
full,延迟扫描,场景三_突变迁移,2,C1,0,1.25,0.05,0.018,0,0.178900929883589,0.217952035420628,1.93588840995195,0.0365467611139595,1.93716754659094,0.668482885076965,0.121218262995686,6,0,0,0,0.00600007456379256,1,1,16.9216083333333,16.3481,22.22115,24.5959,7.68333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C2,0,1.25,0.05,0.018,0,0.178900929883589,0.217952035420628,1.88517097978377,0.0278710257096159,1.88614646568361,0.682383777635318,0.117679976125457,5,0,0,0,0.00651554444065035,1,1,15.05322,14.7687,20.70645,21.5998,7.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C3,0,1.25,0.05,0.018,0,0.178900929883589,0.217952035420628,1.87912914985861,0.0281255653500781,1.88011354464586,0.682391157050247,0.117251352296973,5,0,0,0,0.00685560097216845,1,1,15.686235,14.81665,21.40325,23.0655,6.71666666666667,1.38777878078145e-17,0.00389304817934139,0,0,0
full,延迟扫描,场景三_突变迁移,2,C1,1,1.25,0.05,0.018,1,0.178900929883589,0.217952035420628,1.965598664981,0.0362943883094938,1.96686896857183,0.6609490765739,0.123243816075461,6,0,0,0,0.00600007456379256,1,1,17.2429583333333,16.66765,23.38715,29.3638,7.66666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C2,1,1.25,0.05,0.018,1,0.178900929883589,0.217952035420628,1.90381447630079,0.0278407901251818,1.90478890395517,0.677730636209255,0.118992864167724,6,0,0,0,0.00651554444065036,1,1,15.8144833333333,15.3443,20.35895,25.5944,7.06666666666667,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C3,1,1.25,0.05,0.018,1,0.178900929883589,0.217952035420628,1.88133547499653,0.0287191838186502,1.88234064643019,0.682212332732942,0.117408056372214,5,0,0,0,0.00698913173606074,1,1,16.1631033333333,15.9525,22.3098,26.824,6.86666666666667,0,0.00720211896118888,0,0,0
full,延迟扫描,场景三_突变迁移,2,C1,2,1.25,0.05,0.018,2,0.178900929883589,0.217952035420628,2.00633905117631,0.0356914391290329,2.00758825154582,0.651812537884149,0.12596842714518,7,0,0,0,0.00600007456379251,1,1,16.6330766666667,16.3283,22.43315,30.7201,7.75,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C2,2,1.25,0.05,0.018,2,0.178900929883589,0.217952035420628,1.9336878629177,0.0279056676448571,1.93466456128527,0.669115819271731,0.121066888535995,6,0,0,0,0.0065155444406504,1,1,16.4889816666667,15.88025,22.25575,24.8124,7.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C3,2,1.25,0.05,0.018,2,0.178900929883589,0.217952035420628,1.8857783982587,0.0295569179450137,1.88681289038677,0.680937656114793,0.117722981707638,5,0,0,0,0.00684662946828617,1,1,15.7596733333333,15.4268,21.9115,23.1249,6.93333333333333,1.38777878078145e-17,0.0110447727678216,0,0,0
full,延迟扫描,场景三_突变迁移,2,C1,4,1.25,0.05,0.018,4,0.178900929883589,0.217952035420628,2.12643410734104,0.0382144115804036,2.12777161174636,0.621578088434614,0.133677331312541,8,0,0,0,0.00600007456379256,1,1,15.91994,15.27295,22.76085,25.4485,7.76666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C2,4,1.25,0.05,0.018,4,0.178900929883589,0.217952035420628,2.02429126357488,0.0278851826115709,2.02526724496629,0.644982107985688,0.127150494208268,7,0,0,0,0.00651554444065029,1,1,15.9927633333333,15.3,21.6558,24.4223,7.15,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C3,4,1.25,0.05,0.018,4,0.178900929883589,0.217952035420628,1.90835121827403,0.0323933773393121,1.90948498648091,0.676743297769756,0.119310159203059,5,0,0,0,0.00618877913860566,1,1,16.818645,16.1704,23.95565,24.6011,7,1.68620542875808e-16,0.0201175416045027,0,0,0
full,延迟扫描,场景三_突变迁移,2,C1,6,1.25,0.05,0.018,6,0.178900929883589,0.217952035420628,2.27213964760961,0.0377645620203001,2.27346140728032,0.584581143349173,0.142471241231294,9,0,0,0,0.00600007456379256,1,1,17.2943516666667,16.8284,23.46725,26.2588,7.58333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C2,6,1.25,0.05,0.018,6,0.178900929883589,0.217952035420628,2.15432322181848,0.0280885301644322,2.15530632037424,0.612618876340673,0.135404754279408,8,0,0,0,0.00651554444065043,1,1,16.445555,15.90045,21.38175,21.9539,7.2,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C3,6,1.25,0.05,0.018,6,0.178900929883589,0.217952035420628,1.95361916690223,0.0352005712239566,1.95485118689507,0.668359029651214,0.122431123083672,5,0,0,0,0.00610423981111848,1,1,16.4999566666667,15.9767,23.13675,27.647,7.06666666666667,1.38777878078145e-17,0.0308007037975102,0,0,0
full,延迟扫描,场景三_突变迁移,2,C1,8,1.25,0.05,0.018,8,0.178900929883589,0.217952035420628,2.44769220931587,0.0359675128428024,2.44895107226537,0.542399414250937,0.152393997934378,10,0,0,0,0.0060000745637926,1,1,16.4797733333333,15.6472,21.7496,25.4052,7.53333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C2,8,1.25,0.05,0.018,8,0.178900929883589,0.217952035420628,2.31612004454891,0.0282152801931171,2.31710757935567,0.571078041092789,0.145020899161606,9,0,0,0,0.00651554444065036,1,1,16.1013966666667,15.2314,23.27695,23.7755,7.18333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,2,C3,8,1.25,0.05,0.018,8,0.178900929883589,0.217952035420628,2.04768121153499,0.0400100141571828,2.0490815620305,0.647855406930591,0.128674320061963,6,0,0,0,0.0060038175482318,1,1,16.4112066666667,16.0097,23.01945,23.5264,7.16666666666667,1.38777878078145e-17,0.0429136535503912,0,0,0
full,延迟扫描,场景三_突变迁移,3,C1,0,1.25,0.05,0.018,0,0.182207061898237,0.220892116227419,1.9271788079064,0.0355749254429167,1.9284239302969,0.665837089318224,0.1206180220763,6,0,0,0,0.00605132360632556,1,1,17.3113083333333,16.5671,23.19605,25.2079,7.51666666666667,3.46944695195361e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C2,0,1.25,0.05,0.018,0,0.182207061898237,0.220892116227419,1.86730326186932,0.0276842911682222,1.86827221206021,0.682722299468674,0.116407823973795,5,0,0,0,0.00645468541990958,1,1,15.556675,15.1342,20.96685,22.9169,7.11666666666667,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C3,0,1.25,0.05,0.018,0,0.182207061898237,0.220892116227419,1.86129914058717,0.0280419196371922,1.86228060777447,0.683404195592728,0.115977208081063,5,0,0,0,0.00685576681802169,1,1,16.19097,15.69935,22.51345,27.1008,6.83333333333333,0,0.00407252610314878,0,0,0
full,延迟扫描,场景三_突变迁移,3,C1,1,1.25,0.05,0.018,1,0.182207061898237,0.220892116227419,1.96319960595598,0.035700056876719,1.96444910794666,0.657124627418785,0.123081492856393,6,0,0,0,0.00605132360632564,1,1,16.532415,16.0216,22.44635,25.3899,7.48333333333333,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C2,1,1.25,0.05,0.018,1,0.182207061898237,0.220892116227419,1.88594502804024,0.0276847423814212,1.88691399402359,0.678224621053448,0.117734776447585,6,0,0,0,0.00645468541990964,1,1,17.8097616666667,17.3629,24.22265,28.989,7.08333333333333,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C3,1,1.25,0.05,0.018,1,0.182207061898237,0.220892116227419,1.86362219027842,0.0286476631708506,1.8646248584894,0.682382713358628,0.116144006686236,5,0,0,0,0.00673477412224559,1,1,17.471565,16.36155,25.48255,27.5772,6.86666666666667,3.03576608295941e-18,0.0074363524820998,0,0,0
full,延迟扫描,场景三_突变迁移,3,C1,2,1.25,0.05,0.018,2,0.182207061898237,0.220892116227419,2.01397119888389,0.0363076421221564,2.01524196635817,0.644904866533642,0.12647231752136,7,0,0,0,0.00605132360632564,1,1,16.816255,16.41055,21.77785,24.291,7.4,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C2,2,1.25,0.05,0.018,2,0.182207061898237,0.220892116227419,1.91564852512933,0.0276514414420824,1.91661632557981,0.670434295324327,0.119818762595768,6,0,0,0,0.00645468541990962,1,1,16.4741066666667,16.1452,21.1029,23.8665,7.15,6.93889390390723e-18,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C3,2,1.25,0.05,0.018,2,0.182207061898237,0.220892116227419,1.86831050486365,0.0293907907955611,1.8693391825415,0.682544597918511,0.116479907561574,5,0,0,0,0.00683293640988772,1,1,15.4428316666667,14.79945,20.92305,26.5579,6.83333333333333,0,0.0113327986282797,0,0,0
full,延迟扫描,场景三_突变迁移,3,C1,4,1.25,0.05,0.018,4,0.182207061898237,0.220892116227419,2.1257038706948,0.0370753567463619,2.12700150818093,0.617151324550493,0.1336318012154,8,0,0,0,0.00605132360632564,1,1,17.6223166666667,17.3287,23.16675,23.8372,7.63333333333333,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C2,4,1.25,0.05,0.018,4,0.182207061898237,0.220892116227419,2.00596904658504,0.0276306708559069,2.00693612006499,0.646582365374555,0.125943947429968,7,0,0,0,0.00645468541990969,1,1,16.54094,15.89445,22.078,24.5016,7.11666666666667,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C3,4,1.25,0.05,0.018,4,0.182207061898237,0.220892116227419,1.89149446472948,0.0320121350338586,1.89261488945567,0.676866527213306,0.118126915631663,5,0,0,0,0.00720304410845676,1,1,16.24782,15.8379,21.52355,26.2169,6.88333333333333,0,0.0204758115746313,0,0,0
full,延迟扫描,场景三_突变迁移,3,C1,6,1.25,0.05,0.018,6,0.182207061898237,0.220892116227419,2.28333201645993,0.0373162438302789,2.28463808499399,0.5767948217348,0.143124400640926,9,0,0,0,0.00605132360632556,1,1,17.19547,16.98145,22.7737,25.1361,7.58333333333333,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C2,6,1.25,0.05,0.018,6,0.182207061898237,0.220892116227419,2.13618274136272,0.0278786659141359,2.13715849466971,0.614910398189614,0.134283677863459,8,0,0,0,0.00645468541990968,1,1,16.5775883333333,16.0438,20.5804,23.3073,7.15,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C3,6,1.25,0.05,0.018,6,0.182207061898237,0.220892116227419,1.94423092701077,0.0354777752061732,1.94547264914299,0.664599680520799,0.121790431621994,5,0,0,0,0.00601392928842276,1,1,17.3761116666667,16.99645,23.70175,26.4387,7.11666666666667,0,0.0312069360541169,0,0,0
full,延迟扫描,场景三_突变迁移,3,C1,8,1.25,0.05,0.018,8,0.182207061898237,0.220892116227419,2.46706296791684,0.0356591263075072,2.46831103733761,0.532928508499743,0.153449589713059,11,0,0,0,0.0060513236063256,1,1,17.8460316666667,17.7702,23.28435,25.3295,7.55,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C2,8,1.25,0.05,0.018,8,0.182207061898237,0.220892116227419,2.29908403166764,0.0280714983781662,2.30006653411087,0.573474805852419,0.144038632476219,9,0,0,0,0.00645468541990969,1,1,16.157765,15.7015,20.9705,23.6523,7.13333333333333,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,3,C3,8,1.25,0.05,0.018,8,0.182207061898237,0.220892116227419,2.0450943097214,0.0415123743807038,2.04654724282473,0.648324217811088,0.128506675364286,6,0,0,0,0.00650071797693581,1,1,17.5816066666667,16.64015,24.11945,27.5233,7.31666666666667,0,0.0433751560314593,0,0,0
full,延迟扫描,场景三_突变迁移,4,C1,0,1.25,0.05,0.018,0,0.182475821107829,0.217629767193269,1.97075626596332,0.0361673369262598,1.97202212275574,0.660587214297028,0.123592063730703,6,0,0,0,0.00600000737452119,1,1,16.4171366666667,16.2581,22.51205,23.8905,7.45,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C2,0,1.25,0.05,0.018,0,0.182475821107829,0.217629767193269,1.88260195818965,0.0278896943153562,1.88357809749069,0.682349087501423,0.117497913829649,5,0,0,0,0.00637441805392013,1,1,16.7206483333333,16.25845,22.61915,24.2976,7.05,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C3,0,1.25,0.05,0.018,0,0.182475821107829,0.217629767193269,1.87639309840994,0.0282237664397528,1.87738093023534,0.68157493232776,0.117056733074143,5,0,0,0,0.00668794183240946,1,1,15.684225,15.31165,21.01935,23.8751,6.95,1.04083408558608e-17,0.00391206365439864,0,0,0
full,延迟扫描,场景三_突变迁移,4,C1,1,1.25,0.05,0.018,1,0.182475821107829,0.217629767193269,2.01527860940582,0.0356312322553886,2.01652570253475,0.650179900988643,0.126558434229367,7,0,0,0,0.00600000737452119,1,1,17.6515733333333,17.4678,22.42315,22.7964,7.35,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C2,1,1.25,0.05,0.018,1,0.182475821107829,0.217629767193269,1.90133243378136,0.0278503999717873,1.90230719778037,0.677698321259579,0.118818914098365,6,0,0,0,0.00637441805392008,1,1,16.1787183333333,15.98875,19.9489,24.1041,7.1,1.04083408558608e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C3,1,1.25,0.05,0.018,1,0.182475821107829,0.217629767193269,1.87858398889514,0.0287310540492421,1.87958957578686,0.681600095286956,0.117212600002777,5,0,0,0,0.00676636482129354,1,1,17.11631,17.3181,21.19735,25.3667,6.93333333333333,1.04083408558608e-17,0.00724543371710379,0,0,0
full,延迟扫描,场景三_突变迁移,4,C1,2,1.25,0.05,0.018,2,0.182475821107829,0.217629767193269,2.07305641902722,0.0368193107513334,2.07434509490352,0.636629440737692,0.130307331982046,7,0,0,0,0.00600000737452119,1,1,17.50064,17.12045,22.8606,24.5183,7.35,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C2,2,1.25,0.05,0.018,2,0.182475821107829,0.217629767193269,1.93118210890351,0.0278964113192608,1.93215848329969,0.668989875933707,0.120894288255831,6,0,0,0,0.00637441805392008,1,1,16.158405,15.5421,21.87805,23.9222,7.16666666666667,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C3,2,1.25,0.05,0.018,2,0.182475821107829,0.217629767193269,1.88333202514217,0.0295692121146526,1.88436694756618,0.681531184033037,0.117549681143172,5,0,0,0,0.00665623243706566,1,1,16.1170433333333,15.717,21.6537,24.6,6.98333333333333,1.38777878078145e-17,0.0111171389786176,0,0,0
full,延迟扫描,场景三_突变迁移,4,C1,4,1.25,0.05,0.018,4,0.182475821107829,0.217629767193269,2.20023284816599,0.0379435823231114,2.20156087354729,0.60714631445207,0.138201331110058,8,0,0,0,0.00600000737452119,1,1,16.4893383333333,16.1276,20.468,24.227,7.5,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C2,4,1.25,0.05,0.018,4,0.182475821107829,0.217629767193269,2.02165290247982,0.027827762029886,2.02262687415087,0.644783314720663,0.126977460568752,7,0,0,0,0.00637441805392013,1,1,16.0582733333333,15.92455,20.64275,21.6703,7.1,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C3,4,1.25,0.05,0.018,4,0.182475821107829,0.217629767193269,1.90484131822237,0.0321124451766864,1.90596525380356,0.677294732468062,0.119064754461028,5,0,0,0,0.00740015399328153,1,1,15.464925,14.80615,20.3253,22.4894,6.98333333333333,1.43548367637081e-16,0.0202273501816177,0,0,0
full,延迟扫描,场景三_突变迁移,4,C1,6,1.25,0.05,0.018,6,0.182475821107829,0.217629767193269,2.37241119225101,0.0371863641728813,2.37371271499706,0.564608400074994,0.148220265107965,9,0,0,0,0.0060000073745211,1,1,16.924985,16.5035,22.8878,26.3649,7.6,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C2,6,1.25,0.05,0.018,6,0.182475821107829,0.217629767193269,2.15206359853738,0.028109011853411,2.15304741395225,0.612761969621717,0.135265616819088,8,0,0,0,0.00637441805392011,1,1,15.790365,14.97065,23.24435,26.0658,7.18333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C3,6,1.25,0.05,0.018,6,0.182475821107829,0.217629767193269,1.95543208858095,0.0355443156969169,1.95667613963034,0.665640165059681,0.122554458347467,5,0,0,0,0.00692598737954928,1,1,16.0564383333333,15.62745,22.7183,24.5763,7,1.38777878078145e-17,0.030952124189662,0,0,0
full,延迟扫描,场景三_突变迁移,4,C1,8,1.25,0.05,0.018,8,0.182475821107829,0.217629767193269,2.55949316805191,0.0354181477118869,2.56073280322183,0.522551774513205,0.158389645869579,11,0,0,0,0.00600000737452119,1,1,16.5950783333333,16.254,23.3181,27.622,7.48333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C2,8,1.25,0.05,0.018,8,0.182475821107829,0.217629767193269,2.31527557041853,0.0282012680879197,2.3162626148016,0.570908336529009,0.144972365038309,9,0,0,0,0.00637441805392008,1,1,16.1347466666667,15.47495,21.6569,22.0773,7.15,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,4,C3,8,1.25,0.05,0.018,8,0.182475821107829,0.217629767193269,2.04370799293859,0.039802546832232,2.04510108207772,0.647198869637512,0.128416744754991,6,0,0,0,0.00728230550372629,1,1,15.5959,14.5955,21.64005,24.3881,7.1,1.38777878078145e-17,0.0430932389894177,0,0,0
full,延迟扫描,场景三_突变迁移,5,C1,0,1.25,0.05,0.018,0,0.180640447125984,0.217874873748946,1.947319649629,0.035519254042049,1.94856282352047,0.663269195014877,0.122001589928064,6,0,0,0,0.00600001415041333,1,1,16.3805633333333,16.02835,22.6404,25.688,7.51666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C2,0,1.25,0.05,0.018,0,0.180640447125984,0.217874873748946,1.88357870706141,0.0279027782978824,1.88455530430183,0.682958695391926,0.11756716761997,5,0,0,0,0.00649259667570867,1,1,16.286575,15.70225,22.75825,27.855,7.11666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C3,0,1.25,0.05,0.018,0,0.180640447125984,0.217874873748946,1.87742351905224,0.0281825061925356,1.87840990676898,0.68328893457069,0.117130066316735,5,0,0,0,0.00681301043230979,1,1,15.9500266666667,15.49985,21.91185,24.7707,6.95,1.73472347597681e-17,0.00396169889467914,0,0,0
full,延迟扫描,场景三_突变迁移,5,C1,1,1.25,0.05,0.018,1,0.180640447125984,0.217874873748946,1.98651374452148,0.0353030818716574,1.98774935238699,0.653762211096214,0.124650001443442,7,0,0,0,0.00600001415041333,1,1,16.6821916666667,15.97635,22.3762,26.1206,7.5,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C2,1,1.25,0.05,0.018,1,0.180640447125984,0.217874873748946,1.90238108562612,0.0278792137183727,1.90335685810627,0.678465449064383,0.118892438271998,6,0,0,0,0.0064925966757087,1,1,15.7605983333333,15.36605,21.951,24.393,7.06666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C3,1,1.25,0.05,0.018,1,0.180640447125984,0.217874873748946,1.87964529331702,0.028778121782077,1.8806525275794,0.681896715943973,0.117288030107264,5,0,0,0,0.0067814084076369,1,1,15.757965,15.0947,21.33245,25.8586,6.96666666666667,1.73472347597681e-17,0.0072852967773197,0,0,0
full,延迟扫描,场景三_突变迁移,5,C1,2,1.25,0.05,0.018,2,0.180640447125984,0.217874873748946,2.04018866478968,0.0363332823030881,2.04146032967029,0.640864361007977,0.128188161950783,7,0,0,0,0.00600001415041322,1,1,15.8544733333333,15.3563,20.7117,23.7379,7.58333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C2,2,1.25,0.05,0.018,2,0.180640447125984,0.217874873748946,1.93224131447802,0.0278218436468084,1.93321507900566,0.669845414883964,0.120967278051239,6,0,0,0,0.0064925966757086,1,1,14.7458366666667,14.3536,20.01995,20.6312,7.13333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C3,2,1.25,0.05,0.018,2,0.180640447125984,0.217874873748946,1.88432533493495,0.0295877038089927,1.88536090456826,0.681140072374681,0.117620077793183,5,0,0,0,0.00691221499576117,1,1,15.9005433333333,15.6443,20.75205,24.9467,6.9,1.73472347597681e-17,0.0111710313930425,0,0,0
full,延迟扫描,场景三_突变迁移,5,C1,4,1.25,0.05,0.018,4,0.180640447125984,0.217874873748946,2.15303645792178,0.0370232420813427,2.15433227139463,0.613636930777483,0.135325538670724,8,0,0,0,0.00600001415041333,1,1,17.111205,16.54065,24.667,25.7397,7.75,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C2,4,1.25,0.05,0.018,4,0.180640447125984,0.217874873748946,2.02306269859332,0.0278832749782226,2.02403861321756,0.645204425372235,0.127069949611939,7,0,0,0,0.00649259667570873,1,1,15.837295,15.2604,20.3979,22.6783,7.16666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C3,4,1.25,0.05,0.018,4,0.180640447125984,0.217874873748946,1.90612355036932,0.0322379094646087,1.90725187720058,0.677588694925774,0.119154463997986,5,0,0,0,0.00699371866307878,1,1,15.3962033333333,14.84705,20.6503,23.9259,6.96666666666667,1.73472347597681e-17,0.0203278267415209,0,0,0
full,延迟扫描,场景三_突变迁移,5,C1,6,1.25,0.05,0.018,6,0.180640447125984,0.217874873748946,2.30778014632513,0.0367343080796627,2.30906584710792,0.574880338900722,0.144540869272019,9,0,0,0,0.00600001415041322,1,1,16.6124033333333,16.02605,21.6123,28.4291,7.63333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C2,6,1.25,0.05,0.018,6,0.180640447125984,0.217874873748946,2.15308311715679,0.0280545311069499,2.15406502574553,0.613472978678315,0.135328411911315,8,0,0,0,0.0064925966757087,1,1,16.1568166666667,15.47465,21.30695,23.6583,7.16666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C3,6,1.25,0.05,0.018,6,0.180640447125984,0.217874873748946,1.95685880012709,0.0353350317691467,1.95809552623901,0.665111183962096,0.122651432060984,5,0,0,0,0.00605562541895761,1,1,16.014235,15.6111,21.9393,24.193,7.03333333333333,1.73472347597681e-17,0.0310822883777463,0,0,0
full,延迟扫描,场景三_突变迁移,5,C1,8,1.25,0.05,0.018,8,0.180640447125984,0.217874873748946,2.48184183208134,0.0350845634763875,2.48306979180301,0.534894584207963,0.154250092336594,11,0,0,0,0.00600001415041333,1,1,16.1177083333333,15.52045,21.0208,22.0418,7.58333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C2,8,1.25,0.05,0.018,8,0.180640447125984,0.217874873748946,2.31559845958669,0.0281785401530939,2.31658470849205,0.571874602044518,0.144990924236439,9,0,0,0,0.00649259667570859,1,1,15.8239933333333,15.1025,20.6663,23.2071,7.18333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,5,C3,8,1.25,0.05,0.018,8,0.180640447125984,0.217874873748946,2.04951695264687,0.0400361016145956,2.05091821620339,0.647614949130423,0.128793153267581,6,0,0,0,0.00685148068859807,1,1,16.3405366666667,15.73195,22.849,23.5708,7.28333333333333,1.73472347597681e-17,0.0432342543901261,0,0,0
full,延迟扫描,场景三_突变迁移,6,C1,0,1.25,0.05,0.018,0,0.18079785360564,0.220269488877961,1.94019704031519,0.0367494077398853,1.94148326958609,0.666358336699868,0.121514105311874,6,0,0,0,0.00601452364517797,1,1,16.54794,15.8105,22.5712,24.924,7.58333333333333,1.23512311489549e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C2,0,1.25,0.05,0.018,0,0.18079785360564,0.220269488877961,1.87191524741939,0.0276471053942014,1.87288289610818,0.682882769957994,0.116737517140585,5,0,0,0,0.00644420364585341,1,1,16.005645,15.89025,21.91065,25.3256,7.1,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C3,0,1.25,0.05,0.018,0,0.18079785360564,0.220269488877961,1.86583880647926,0.0279907579684904,1.86681848300816,0.682345742487769,0.11630294017126,5,0,0,0,0.00674441504600409,1,1,15.8790333333333,15.31995,23.05025,23.93,6.81666666666667,4.85722573273506e-17,0.00390682977169739,0,0,0
full,延迟扫描,场景三_突变迁移,6,C1,1,1.25,0.05,0.018,1,0.18079785360564,0.220269488877961,1.97603107916182,0.0355330600915844,1.97727473626503,0.657023715642265,0.123947213645658,6,0,0,0,0.00601452364516492,1,1,16.64527,15.9878,23.6598,26.5666,7.55,1.23512311489549e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C2,1,1.25,0.05,0.018,1,0.18079785360564,0.220269488877961,1.89062170844045,0.0277155722538348,1.89159175346933,0.678421144211868,0.118065330467921,6,0,0,0,0.00644420364585342,1,1,15.229015,14.5641,20.40015,26.1746,7.11666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C3,1,1.25,0.05,0.018,1,0.18079785360564,0.220269488877961,1.86808214470469,0.0285466483834676,1.86908127739811,0.681231273599214,0.11646356882263,5,0,0,0,0.00694976649439218,1,1,15.5341883333333,15.10845,19.3607,22.516,6.78333333333333,4.85722573273506e-17,0.00723104476256329,0,0,0
full,延迟扫描,场景三_突变迁移,6,C1,2,1.25,0.05,0.018,2,0.18079785360564,0.220269488877961,2.02143556269243,0.0359727190374072,2.02269460785874,0.645744262764874,0.126963196095164,7,0,0,0,0.00601452364516512,1,1,16.7764083333333,15.6461,22.82015,24.9242,7.48333333333333,1.23512311489549e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C2,2,1.25,0.05,0.018,2,0.18079785360564,0.220269488877961,1.92054813099304,0.0277327385930892,1.9215187768438,0.670624818281104,0.120159044469026,6,0,0,0,0.00644420364585341,1,1,14.928345,14.01125,21.00335,22.1092,7.08333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C3,2,1.25,0.05,0.018,2,0.18079785360564,0.220269488877961,1.87257771109409,0.0292884494349508,1.87360280682431,0.681111157930226,0.116784797681006,5,0,0,0,0.0067941664274328,1,1,15.48781,15.2178,20.9014,24.1001,6.91666666666667,4.85722573273506e-17,0.0111010416779731,0,0,0
full,延迟扫描,场景三_突变迁移,6,C1,4,1.25,0.05,0.018,4,0.18079785360564,0.220269488877961,2.14278093203983,0.0384639118438254,2.14412716895436,0.618457353039086,0.13469252386512,8,0,0,0,0.00601452364515491,1,1,16.5319283333333,16.47475,20.55295,22.7593,7.78333333333333,1.23512311489549e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C2,4,1.25,0.05,0.018,4,0.18079785360564,0.220269488877961,2.01103067480951,0.0277015433534182,2.01200022882688,0.646020472486003,0.12627841606803,7,0,0,0,0.00644420364585332,1,1,16.190155,15.19185,22.2593,23.4968,7.08333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C3,4,1.25,0.05,0.018,4,0.18079785360564,0.220269488877961,1.8929964115787,0.0316300036621814,1.89410346170687,0.677469115493663,0.118232823886335,5,0,0,0,0.00623175104598518,1,1,16.17751,15.6808,21.87055,23.5005,6.93333333333333,4.85722573273506e-17,0.0202259707236558,0,0,0
full,延迟扫描,场景三_突变迁移,6,C1,6,1.25,0.05,0.018,6,0.18079785360564,0.220269488877961,2.30383923120604,0.0386133451217478,2.3051906982853,0.578488846888971,0.144313481599119,9,0,0,0,0.00601452364519083,1,1,16.8755866666667,16.1008,22.84805,28.7012,7.66666666666667,1.23512311489549e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C2,6,1.25,0.05,0.018,6,0.18079785360564,0.220269488877961,2.14129968793574,0.0279123876830153,2.14227662150464,0.613391198021651,0.134600849118499,8,0,0,0,0.00644420364585338,1,1,15.2702683333333,14.4796,21.947,22.5592,7.06666666666667,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C3,6,1.25,0.05,0.018,6,0.18079785360564,0.220269488877961,1.9380871388984,0.0353727822875726,1.93932518627846,0.66659143212071,0.121369323826624,5,0,0,0,0.00621247595189338,1,1,16.8905066666667,16.28235,23.2707,26.3836,7.01666666666667,4.85722573273506e-17,0.030916351713958,0,0,0
full,延迟扫描,场景三_突变迁移,6,C1,8,1.25,0.05,0.018,8,0.18079785360564,0.220269488877961,2.48934479421086,0.0356316401420871,2.49059190161584,0.536602130537927,0.154654907308734,11,0,0,0,0.00601452364519083,1,1,19.918385,19.2085,24.01235,28.4308,7.6,1.23512311489549e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C2,8,1.25,0.05,0.018,8,0.18079785360564,0.220269488877961,2.30362320342715,0.0280722456002651,2.30460573202315,0.572504228196397,0.144301006608678,9,0,0,0,0.00644420364585328,1,1,16.1808,15.77715,20.18505,23.4098,7.13333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,6,C3,8,1.25,0.05,0.018,8,0.18079785360564,0.220269488877961,2.02682761947774,0.0403112467018232,2.0282385131123,0.647665112105484,0.127316616259574,6,0,0,0,0.00609736437692772,1,1,17.263615,16.7613,23.77175,26.8436,7.16666666666667,4.85722573273506e-17,0.0430183558779217,0,0,0
full,延迟扫描,场景三_突变迁移,7,C1,0,1.25,0.05,0.018,0,0.178971368523399,0.218516471057759,1.94501502522792,0.0351958725903497,1.94624688076858,0.663816948417496,0.121844070591436,6,0,0,0,0.0060009720690881,1,1,16.5464783333333,16.23005,21.7523,22.9369,7.41666666666667,1.36973765663129e-14,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C2,0,1.25,0.05,0.018,0,0.178971368523399,0.218516471057759,1.88255843950516,0.0278207109070184,1.88353216438691,0.682847450486172,0.117494827302785,5,0,0,0,0.00633032808384563,1,1,16.6657116666667,16.163,21.48115,25.5374,7.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C3,0,1.25,0.05,0.018,0,0.178971368523399,0.218516471057759,1.87631112749533,0.0281213114682049,1.87729537339672,0.682087437096525,0.117050897374095,5,0,0,0,0.00688509626273712,1,1,15.4975266666667,14.60565,21.91745,24.4629,6.8,0,0.00381864280175903,0,0,0
full,延迟扫描,场景三_突变迁移,7,C1,1,1.25,0.05,0.018,1,0.178971368523399,0.218516471057759,1.97843023754532,0.0348985485772883,1.97965168674552,0.655640768939376,0.124108411252343,6,0,0,0,0.00600097206908819,1,1,17.4278966666667,17.54985,21.62755,23.3959,7.41666666666667,1.36973765663129e-14,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C2,1,1.25,0.05,0.018,1,0.178971368523399,0.218516471057759,1.90140171088498,0.0278901831350807,1.90237786729471,0.678148963990218,0.118823772730495,6,0,0,0,0.00633032808384559,1,1,16.83424,16.7452,21.3923,24.4196,7.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C3,1,1.25,0.05,0.018,1,0.178971368523399,0.218516471057759,1.87844811282504,0.0287395129592684,1.87945399577861,0.681834064528825,0.117202939375438,5,0,0,0,0.00690690961759871,1,1,16.5684433333333,16.22615,22.55405,26.0882,6.88333333333333,0,0.00711288294861548,0,0,0
full,延迟扫描,场景三_突变迁移,7,C1,2,1.25,0.05,0.018,2,0.178971368523399,0.218516471057759,2.02239949858211,0.0353701023995332,2.02363745216609,0.645987951355471,0.127026449060267,7,0,0,0,0.00600097206908806,1,1,16.9620166666667,17.03835,21.7526,26.219,7.43333333333333,1.36973765663129e-14,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C2,2,1.25,0.05,0.018,2,0.178971368523399,0.218516471057759,1.93132775134864,0.0279316749278718,1.93230535997111,0.669312793206267,0.120904327081248,6,0,0,0,0.00633032808384566,1,1,16.6771416666667,15.6944,22.65395,26.1184,7.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C3,2,1.25,0.05,0.018,2,0.178971368523399,0.218516471057759,1.8829453401937,0.0294826212204486,1.88397723193642,0.681645002142143,0.117522265072285,5,0,0,0,0.00680585397056258,1,1,15.8832816666667,15.3433,22.2347,23.9493,6.83333333333333,1.38777878078145e-17,0.0109565077156166,0,0,0
full,延迟扫描,场景三_突变迁移,7,C1,4,1.25,0.05,0.018,4,0.178971368523399,0.218516471057759,2.14394938935516,0.0371120095824727,2.14524830969055,0.615369548341802,0.134764796121779,8,0,0,0,0.00600097206908815,1,1,17.5942816666667,17.57445,22.3049,25.0078,7.53333333333333,1.36973765663129e-14,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C2,4,1.25,0.05,0.018,4,0.178971368523399,0.218516471057759,2.02215258011866,0.0278724216716542,2.02312811487717,0.644798350262416,0.127010249401914,7,0,0,0,0.00633032808384566,1,1,15.944025,15.5254,20.24635,22.5333,7.15,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C3,4,1.25,0.05,0.018,4,0.178971368523399,0.218516471057759,1.90417044643502,0.031774163333118,1.90528254215168,0.677683532681599,0.119017790932319,5,0,0,0,0.00617082887646422,1,1,16.37508,15.86735,23.86395,24.7637,6.96666666666667,1.38777878078145e-17,0.020120605804425,0,0,0
full,延迟扫描,场景三_突变迁移,7,C1,6,1.25,0.05,0.018,6,0.178971368523399,0.218516471057759,2.30370069657156,0.0374356764602894,2.30501094524767,0.576065855621555,0.144305481741633,9,0,0,0,0.00600097206908816,1,1,17.2485416666667,16.3126,23.63845,25.246,7.53333333333333,1.36973765663129e-14,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C2,6,1.25,0.05,0.018,6,0.178971368523399,0.218516471057759,2.15249082060621,0.0280222863932491,2.15347160062997,0.612521662798751,0.135291934206227,8,0,0,0,0.00633032808384559,1,1,16.369015,16.0693,21.66505,23.3753,7.13333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C3,6,1.25,0.05,0.018,6,0.178971368523399,0.218516471057759,1.94847875541167,0.0352193057506966,1.94971143111294,0.66794073312644,0.122080737115593,5,0,0,0,0.00621100791163758,1,1,16.4314816666667,15.9723,24.01135,24.6508,7,1.38777878078145e-17,0.0309073328533087,0,0,0
full,延迟扫描,场景三_突变迁移,7,C1,8,1.25,0.05,0.018,8,0.178971368523399,0.218516471057759,2.48557956322598,0.0354536864328015,2.48682044225113,0.532296167820566,0.154451890583848,11,0,0,0,0.00600097206908809,1,1,16.5008966666667,16.1486,21.3698,24.5133,7.4,1.36973765663129e-14,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C2,8,1.25,0.05,0.018,8,0.178971368523399,0.218516471057759,2.3150264193563,0.0281672514210353,2.31601227315604,0.570690060251079,0.144958042574729,9,0,0,0,0.00633032808384561,1,1,16.00907,15.2441,20.9019,26.2052,7.15,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,7,C3,8,1.25,0.05,0.018,8,0.178971368523399,0.218516471057759,2.03622550696402,0.0401202770475765,2.03762971666069,0.647653838399971,0.127930263166666,6,0,0,0,0.00609969893507356,1,1,15.51939,15.2324,20.8333,25.7598,7.13333333333333,1.38777878078145e-17,0.0430568877301007,0,0,0
full,延迟扫描,场景三_突变迁移,8,C1,0,1.25,0.05,0.018,0,0.182247424748455,0.218090017843252,1.94379697866641,0.035724902888958,1.94504735026752,0.666188138036948,0.121760735716673,6,0,0,0,0.0060023268970829,1,1,15.8321916666667,15.05355,21.78645,25.1241,7.61666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C2,0,1.25,0.05,0.018,0,0.182247424748455,0.218090017843252,1.88060123741374,0.0277556736596512,1.88157268599183,0.682857126642262,0.117355930434105,5,0,0,0,0.00649577767178899,1,1,15.534145,14.74655,21.36215,23.4772,7.11666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C3,0,1.25,0.05,0.018,0,0.182247424748455,0.218090017843252,1.87446327728534,0.0281193830678544,1.87544745569272,0.682571295042462,0.116919267328277,5,0,0,0,0.00687878156631504,1,1,14.9746583333333,14.64005,21.251,24.2068,6.81666666666667,1.73472347597681e-17,0.00390730828931708,0,0,0
full,延迟扫描,场景三_突变迁移,8,C1,1,1.25,0.05,0.018,1,0.182247424748455,0.218090017843252,1.98287030766743,0.0357977956556359,1.98412323051538,0.656676089115206,0.124406185184992,7,0,0,0,0.00600232689708292,1,1,15.7130816666667,14.85975,22.40575,27.0844,7.5,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C2,1,1.25,0.05,0.018,1,0.182247424748455,0.218090017843252,1.89937000774845,0.0279033025222994,1.90034662333673,0.678246678194839,0.118681200056985,6,0,0,0,0.00649577767178894,1,1,15.6500483333333,14.69115,21.5541,22.9667,7.08333333333333,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C3,1,1.25,0.05,0.018,1,0.182247424748455,0.218090017843252,1.87665579394704,0.0287267294798738,1.87766122947883,0.681771842271121,0.117075433020522,5,0,0,0,0.00689427824214955,1,1,15.2634816666667,15.15145,20.78975,22.2066,6.93333333333333,1.73472347597681e-17,0.00720255969632594,0,0,0
full,延迟扫描,场景三_突变迁移,8,C1,2,1.25,0.05,0.018,2,0.182247424748455,0.218090017843252,2.03670905035268,0.0365707539010884,2.03798902673921,0.643839169706468,0.127961757140053,7,0,0,0,0.00600232689708298,1,1,16.52356,15.84665,22.31575,24.5393,7.51666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C2,2,1.25,0.05,0.018,2,0.182247424748455,0.218090017843252,1.9291131744411,0.0277950416454755,1.93008600089869,0.670350786995071,0.120751590846016,6,0,0,0,0.00649577767178895,1,1,15.3551466666667,14.7921,19.88255,22.746,7.13333333333333,4.85722573273506e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C3,2,1.25,0.05,0.018,2,0.182247424748455,0.218090017843252,1.88106528872119,0.0293747037258135,1.88209340335159,0.682029682812003,0.117388877652492,5,0,0,0,0.00672793632453818,1,1,14.9664566666667,14.71165,20.89485,26.428,6.96666666666667,1.73472347597681e-17,0.0110700776123465,0,0,0
full,延迟扫描,场景三_突变迁移,8,C1,4,1.25,0.05,0.018,4,0.182247424748455,0.218090017843252,2.15522466104307,0.0374400997452674,2.15653506453415,0.615658677731847,0.135460220982188,8,0,0,0,0.00600232689708288,1,1,15.9723716666667,15.12925,23.5966,24.7965,7.63333333333333,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C2,4,1.25,0.05,0.018,4,0.182247424748455,0.218090017843252,2.01966959476544,0.0277946604249024,2.02064240788031,0.646271322237151,0.126847232385717,7,0,0,0,0.00649577767178901,1,1,15.0244766666667,14.1975,20.19445,29.9268,7.15,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C3,4,1.25,0.05,0.018,4,0.182247424748455,0.218090017843252,1.90241848720528,0.0317940566444156,1.90353127918784,0.67791529221281,0.118895059770847,5,0,0,0,0.00662932110111289,1,1,14.9195983333333,14.1472,21.864,26.2011,6.9,1.73472347597681e-17,0.0202243607655655,0,0,0
full,延迟扫描,场景三_突变迁移,8,C1,6,1.25,0.05,0.018,6,0.182247424748455,0.218090017843252,2.31657893611387,0.0368057440981966,2.31786713715731,0.574547567927082,0.145047266042452,9,0,0,0,0.00600232689708288,1,1,16.0147066666667,15.0316,22.00925,27.2796,7.66666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C2,6,1.25,0.05,0.018,6,0.182247424748455,0.218090017843252,2.14995685134875,0.0280585554314094,2.15093890078884,0.613671013274619,0.135135763735232,8,0,0,0,0.00649577767178904,1,1,14.8901716666667,14.42795,20.40805,21.8969,7.11666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C3,6,1.25,0.05,0.018,6,0.182247424748455,0.218090017843252,1.94706839719239,0.0350023368897378,1.94829347898353,0.667637965710325,0.121984426892801,5,0,0,0,0.00615822814587448,1,1,15.0155716666667,14.4048,20.3086,25.8131,7.03333333333333,1.73472347597681e-17,0.0309595831825398,0,0,0
full,延迟扫描,场景三_突变迁移,8,C1,8,1.25,0.05,0.018,8,0.182247424748455,0.218090017843252,2.49623547838133,0.0355082346593099,2.49747826659441,0.533722760856768,0.155025756217628,11,0,0,0,0.00600232689708292,1,1,16.2962966666667,15.9298,22.46185,23.6116,7.51666666666667,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C2,8,1.25,0.05,0.018,8,0.182247424748455,0.218090017843252,2.31283139315039,0.0281807218818261,2.31381771841625,0.57261466034601,0.144831800157971,9,0,0,0,0.00649577767178906,1,1,15.6239,14.77745,22.15285,23.5155,7.16666666666667,1.73472347597681e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,8,C3,8,1.25,0.05,0.018,8,0.182247424748455,0.218090017843252,2.035920724252,0.0400973216949831,2.03732413051133,0.648536142745137,0.127910408184891,6,0,0,0,0.00605347447096523,1,1,15.8900333333333,15.8697,22.29765,25.2638,7.2,1.73472347597681e-17,0.0430746876524457,0,0,0
full,延迟扫描,场景三_突变迁移,9,C1,0,1.25,0.05,0.018,0,0.178439438251972,0.221962427519905,1.92531881587557,0.0352195981681755,1.92655150181145,0.667497320337887,0.120489449257676,6,0,0,0,0.0060014081467625,1,1,16.7858566666667,16.0561,23.457,23.7184,7.48333333333333,5.31519273039294e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C2,0,1.25,0.05,0.018,0,0.178439438251972,0.221962427519905,1.86697809922886,0.0277259506858482,1.86794850750286,0.682895377184324,0.116384544098317,5,0,0,0,0.0065159093081108,1,1,14.9431033333333,14.3799,21.48225,22.5849,7.15,1.38777878078145e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C3,0,1.25,0.05,0.018,0,0.178439438251972,0.221962427519905,1.86071180534792,0.0280078328011478,1.86169207949596,0.682566161911858,0.115934998484599,5,0,0,0,0.00685750239374758,1,1,14.872445,14.3974,20.6458,25.4067,6.85,0,0.00393483434244219,0,0,0
full,延迟扫描,场景三_突变迁移,9,C1,1,1.25,0.05,0.018,1,0.178439438251972,0.221962427519905,1.96176275894773,0.0343110750513135,1.96296364657453,0.657534798045184,0.12298417147593,6,0,0,0,0.00600140814676246,1,1,16.547315,16.5894,22.24195,26.4841,7.46666666666667,5.31519273039294e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C2,1,1.25,0.05,0.018,1,0.178439438251972,0.221962427519905,1.88583296351506,0.0277113707143877,1.88680286149006,0.678290725146623,0.117726844190594,6,0,0,0,0.00651590930811068,1,1,15.3309233333333,14.82565,20.44145,24.0582,7.08333333333333,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C3,1,1.25,0.05,0.018,1,0.178439438251972,0.221962427519905,1.86292852579353,0.0286240500364811,1.86393036754481,0.68209998457131,0.116094225585876,5,0,0,0,0.00684544195942806,1,1,15.0992316666667,14.48695,21.60945,25.0765,6.9,0,0.00725124890654784,0,0,0
full,延迟扫描,场景三_突变迁移,9,C1,2,1.25,0.05,0.018,2,0.178439438251972,0.221962427519905,2.00852834913523,0.0350383252685445,2.00975469051963,0.645554092110691,0.126113175111667,7,0,0,0,0.00600140814676252,1,1,16.7780533333333,16.94185,23.0728,24.6466,7.46666666666667,5.31519273039294e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C2,2,1.25,0.05,0.018,2,0.178439438251972,0.221962427519905,1.91587455290015,0.0277596923248644,1.91684614213152,0.669666096008882,0.119834481679918,6,0,0,0,0.00651590930811062,1,1,15.5076633333333,14.8801,21.57035,23.4578,7.05,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C3,2,1.25,0.05,0.018,2,0.178439438251972,0.221962427519905,1.86765526931426,0.0293321218266268,1.86868189357819,0.681636782677157,0.116433020544272,5,0,0,0,0.00694293144252482,1,1,16.1297583333333,15.5038,21.6077,25.8989,6.83333333333333,0,0.0111064110975938,0,0,0
full,延迟扫描,场景三_突变迁移,9,C1,4,1.25,0.05,0.018,4,0.178439438251972,0.221962427519905,2.13477316847169,0.0373356468993111,2.13607991611317,0.614032398117813,0.13419617453199,8,0,0,0,0.00600140814676259,1,1,16.1196883333333,15.2604,22.64205,24.6629,7.68333333333333,5.31519273039294e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C2,4,1.25,0.05,0.018,4,0.178439438251972,0.221962427519905,2.00700535614216,0.0276673893600871,2.00797371476976,0.645081298183256,0.126012498269793,7,0,0,0,0.00651590930811069,1,1,15.6324233333333,15.05505,22.03105,23.3441,7.13333333333333,6.93889390390723e-18,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C3,4,1.25,0.05,0.018,4,0.178439438251972,0.221962427519905,1.89071162702887,0.0318541118970804,1.89182652094527,0.677304519032271,0.118071676966324,5,0,0,0,0.00684605616273637,1,1,14.9748933333333,14.77675,18.82465,22.9633,6.81666666666667,6.93889390390723e-18,0.0202445970602181,0,0,0
full,延迟扫描,场景三_突变迁移,9,C1,6,1.25,0.05,0.018,6,0.178439438251972,0.221962427519905,2.28994888591109,0.0362017886278833,2.29121594851307,0.575441360359613,0.143509146803761,9,0,0,0,0.00600140814676255,1,1,16.2725716666667,15.52575,23.80455,26.7082,7.55,5.31519273039294e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C2,6,1.25,0.05,0.018,6,0.178439438251972,0.221962427519905,2.13750379958186,0.0278590088012284,2.1384788648899,0.612846658378399,0.134365634659771,8,0,0,0,0.0065159093081107,1,1,15.8604666666667,15.21745,22.63875,23.7501,7.15,6.93889390390723e-18,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C3,6,1.25,0.05,0.018,6,0.178439438251972,0.221962427519905,1.9418859288185,0.035812232881582,1.94313935696935,0.66470259167079,0.121629872693623,5,0,0,0,0.00602158631263583,1,1,15.832515,15.6098,21.11085,29.8671,7.15,6.93889390390723e-18,0.0309845164217996,0,0,0
full,延迟扫描,场景三_突变迁移,9,C1,8,1.25,0.05,0.018,8,0.178439438251972,0.221962427519905,2.47231012268786,0.0354322198030993,2.47355025038097,0.532532727182882,0.153734281026136,11,0,0,0,0.00600140814676244,1,1,16.9758333333333,16.39965,22.9183,26.591,7.6,5.31519273039294e-15,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C2,8,1.25,0.05,0.018,8,0.178439438251972,0.221962427519905,2.2995811809134,0.0279710669540555,2.30056016825679,0.571422543741033,0.144067392099607,9,0,0,0,0.00651590930811062,1,1,15.8153233333333,14.6898,22.4484,25.0548,7.08333333333333,6.93889390390723e-18,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,9,C3,8,1.25,0.05,0.018,8,0.178439438251972,0.221962427519905,2.0331783376615,0.0399358117019048,2.03457609107107,0.648276751204629,0.127731617381329,6,0,0,0,0.00683317649596311,1,1,15.7347666666667,14.6419,23.04775,23.9849,7.33333333333333,6.93889390390723e-18,0.0431057022868149,0,0,0
full,延迟扫描,场景三_突变迁移,10,C1,0,1.25,0.05,0.018,0,0.179413276903375,0.217531396929332,1.93903257086098,0.0367371525400353,1.94031837119988,0.666018790895061,0.121434220734966,6,0,0,0,0.00600094310159464,1,1,16.485865,16.309,21.8066,26.2983,7.41666666666667,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C2,0,1.25,0.05,0.018,0,0.179413276903375,0.217531396929332,1.88671593109897,0.0279337907757608,1.88769361377613,0.683009293038487,0.117789328758912,6,0,0,0,0.00652320283036577,1,1,17.8104416666667,17.44705,23.643,26.9251,7.06666666666667,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C3,0,1.25,0.05,0.018,0,0.179413276903375,0.217531396929332,1.88053804196283,0.0282583249354022,1.88152708333557,0.682388919594149,0.117351442899264,5,0,0,0,0.00686965443439581,1,1,16.2625016666667,15.80745,21.94025,23.1912,6.85,0,0.00394369407033668,0,0,0
full,延迟扫描,场景三_突变迁移,10,C1,1,1.25,0.05,0.018,1,0.179413276903375,0.217531396929332,1.9787001608027,0.0369198508910245,1.97999235558388,0.656577453532715,0.124126534087346,6,0,0,0,0.00600094310159474,1,1,18.051475,17.6542,23.71095,24.573,7.36666666666667,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C2,1,1.25,0.05,0.018,1,0.179413276903375,0.217531396929332,1.90551201134223,0.0278997553775122,1.90648850278044,0.678337159686647,0.119111686972896,6,0,0,0,0.00652320283036566,1,1,16.1191983333333,15.5423,21.03555,22.9795,7.03333333333333,0,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C3,1,1.25,0.05,0.018,1,0.179413276903375,0.217531396929332,1.88273372585703,0.0287826680238749,1.88374111923787,0.680930066574836,0.117507258848589,5,0,0,0,0.00682631347734131,1,1,16.4515583333333,16.6331,20.1947,21.5546,6.98333333333333,0,0.00723698102221766,0,0,0
full,延迟扫描,场景三_突变迁移,10,C1,2,1.25,0.05,0.018,2,0.179413276903375,0.217531396929332,2.01616553214399,0.0358819242168342,2.01742139949158,0.647897699274654,0.126616820842356,7,0,0,0,0.00600094310159464,1,1,17.00663,16.5201,22.63395,24.6595,7.36666666666667,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C2,2,1.25,0.05,0.018,2,0.179413276903375,0.217531396929332,1.9353757311885,0.0279422514407228,1.93635370998893,0.669562789768225,0.121183012991235,6,0,0,0,0.00652320283036567,1,1,15.91315,15.7779,19.2091,23.4801,7.08333333333333,3.46944695195361e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C3,2,1.25,0.05,0.018,2,0.179413276903375,0.217531396929332,1.88724389775713,0.0296064369249181,1.88828012304951,0.679943441617834,0.117826675306475,5,0,0,0,0.00682859520846094,1,1,16.1183816666667,15.91385,21.4392,22.6465,6.93333333333333,3.46944695195361e-17,0.0110830395994047,0,0,0
full,延迟扫描,场景三_突变迁移,10,C1,4,1.25,0.05,0.018,4,0.179413276903375,0.217531396929332,2.12513175193969,0.036908912695841,2.12642356388404,0.622537007667965,0.133596118893802,8,0,0,0,0.00600094310159474,1,1,17.1530416666667,17.0906,21.64945,22.6156,7.5,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C2,4,1.25,0.05,0.018,4,0.179413276903375,0.217531396929332,2.02598509002934,0.0278772187818893,2.0269607926867,0.645551307515284,0.127261457709372,7,0,0,0,0.00652320283036571,1,1,17.858145,17.79545,22.9746,29.8075,7.08333333333333,3.46944695195361e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C3,4,1.25,0.05,0.018,4,0.179413276903375,0.217531396929332,1.90815948330733,0.0321076797559587,1.90928325209879,0.677664735304163,0.119296766537408,5,0,0,0,0.00683792675879769,1,1,17.62422,17.7524,22.3737,24.7477,7.05,3.46944695195361e-17,0.020208986788158,0,0,0
full,延迟扫描,场景三_突变迁移,10,C1,6,1.25,0.05,0.018,6,0.179413276903375,0.217531396929332,2.27249285181173,0.0373608701565534,2.27380048226721,0.585696001180313,0.14249189911952,9,0,0,0,0.00600094310159487,1,1,16.96409,16.5368,22.4712,25.5521,7.45,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C2,6,1.25,0.05,0.018,6,0.179413276903375,0.217531396929332,2.15638853487206,0.0281088127670663,2.15737234331891,0.613489351885551,0.135531802045472,8,0,0,0,0.00652320283036566,1,1,16.0906183333333,16.2266,19.3688,20.0556,7.1,3.46944695195361e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C3,6,1.25,0.05,0.018,6,0.179413276903375,0.217531396929332,1.95540834722879,0.0353841444409775,1.95664679228422,0.667099493667059,0.122552843996533,5,0,0,0,0.00609615170466893,1,1,15.8340616666667,16.00735,19.8207,21.2726,7.1,2.47550461032753e-16,0.0309321993751874,0,0,0
full,延迟扫描,场景三_突变迁移,10,C1,8,1.25,0.05,0.018,8,0.179413276903375,0.217531396929332,2.45612102398079,0.0353214668315078,2.45735727531989,0.541922059915539,0.152854214370551,10,0,0,0,0.00600094310159474,1,1,16.4326566666667,16.2521,20.8505,21.1719,7.45,4.16333634234434e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C2,8,1.25,0.05,0.018,8,0.179413276903375,0.217531396929332,2.31833685683532,0.028224869535733,2.31932472726907,0.571848540814555,0.145148227908854,9,0,0,0,0.0065232028303658,1,1,16.2594266666667,15.66125,21.96995,25.7927,7.11666666666667,3.46944695195361e-17,NaN,0,0,0
full,延迟扫描,场景三_突变迁移,10,C3,8,1.25,0.05,0.018,8,0.179413276903375,0.217531396929332,2.04407498789395,0.0401991000808639,2.04548195639678,0.648116319174324,0.128440557909322,6,0,0,0,0.00699311187019147,1,1,16.3496883333333,16.02235,22.1595,24.6398,7.2,3.46944695195361e-17,0.0430222555324762,0,0,0
full,速度扫描,场景一_平移热点,1,C1,4,0.6,0.024,0.018,0.6,0.18139780571421,0.220988412775541,1.30713467936668,0.0114090606370666,1.30753399648897,0.723334432056105,0.0612124915132011,4,0,0,0,0.0060000071835683,1,1,16.3144083333333,15.71625,22.15935,27.4142,7.3,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C2,4,0.6,0.024,0.018,0.6,0.18139780571421,0.220988412775541,1.42138729292104,0.00788424483970388,1.42166324149043,0.671093409340869,0.0751743263565412,8,0,0,0,0.00600055169840624,1,1,15.588575,15.0717,22.39925,27.0993,6.68333333333333,9.71716197090133e-18,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C3,4,0.6,0.024,0.018,0.6,0.18139780571421,0.220988412775541,1.2510906562971,0.0102466512718548,1.25144928909162,0.728544617599093,0.0530367991690122,3,0,0,0,0.00600001171903791,1,1,16.1216866666667,16.0534,20.1085,25.238,6.95,0,0.00673142192223211,0,0,0
full,速度扫描,场景一_平移热点,1,C4,4,0.6,0.024,0.018,0.6,0.18139780571421,0.220988412775541,1.24811874882018,0.0100824911950955,1.24847163601201,0.729424940786375,0.0525677684024357,3,0,0,0,0.00600061845118652,1,1,14.8677633333333,14.4275,18.4879,21.516,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C1,4,0.8,0.032,0.018,0.8,0.18139780571421,0.220988412775541,1.30336317648312,0.012033093927306,1.30378433477058,0.723836786397868,0.0606968758327902,4,0,0,0,0.00600020570835949,1,1,15.331105,14.97755,22.7024,27.6747,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C2,4,0.8,0.032,0.018,0.8,0.18139780571421,0.220988412775541,1.39938247276931,0.0108746447258139,1.39976308533471,0.676357564476667,0.072694101140539,8,0,0,0,0.00600054964283166,1,1,14.4702116666667,14.27215,19.86395,22.4169,6.65,1.08902178995538e-16,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C3,4,0.8,0.032,0.018,0.8,0.18139780571421,0.220988412775541,1.23496993897738,0.012393952376315,1.23540372731055,0.731631120689001,0.0504402958367493,3,0,0,0,0.00600005003997908,1,1,15.0211833333333,14.469,21.1545,23.035,6.91666666666667,1.61718706663343e-17,0.00673142192223211,0,0,0
full,速度扫描,场景一_平移热点,1,C4,4,0.8,0.032,0.018,0.8,0.18139780571421,0.220988412775541,1.23100892420611,0.0122641081070947,1.23143816798986,0.732969716165273,0.0497815882756295,3,0,0,0,0.00600055454150079,1,1,14.570875,14.52335,19.44455,21.8654,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C1,4,1,0.04,0.018,1,0.18139780571421,0.220988412775541,1.30305898597285,0.0122215538169886,1.30348674035644,0.723836786397868,0.060655097840357,4,0,0,0,0.0060004320869284,1,1,15.8810466666667,15.5879,22.59235,24.8773,7.23333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C2,4,1,0.04,0.018,1,0.18139780571421,0.220988412775541,1.39236857083758,0.0120083055473661,1.39278886153174,0.678793345017139,0.071885561659503,8,0,0,0,0.00600054769182155,1,1,14.2910816666667,14.35415,19.0338,28.1122,6.56666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C3,4,1,0.04,0.018,1,0.18139780571421,0.220988412775541,1.22984197269689,0.013501002632701,1.23031450778904,0.733127354271127,0.049585858260436,3,0,0,0,0.00600001172413869,1,1,14.909235,14.76715,20.3054,23.9688,6.81666666666667,0,0.00673142192223211,0,0,0
full,速度扫描,场景一_平移热点,1,C4,4,1,0.04,0.018,1,0.18139780571421,0.220988412775541,1.2254217815326,0.013614634751946,1.22589829374892,0.735103689758867,0.0488373574908159,3,0,0,0,0.00600055575574886,1,1,14.8619433333333,14.4869,21.31895,27.816,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C1,4,1.25,0.05,0.018,1.25,0.18139780571421,0.220988412775541,1.30305935663645,0.0122217306922499,1.30348711721068,0.723836786397868,0.0606551487653764,4,0,0,0,0.00600043233548735,1,1,16.338645,15.54565,23.8734,27.9741,7.25,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C2,4,1.25,0.05,0.018,1.25,0.18139780571421,0.220988412775541,1.392361173547,0.012008196396003,1.39278146042086,0.678793345017139,0.0718847041235182,8,0,0,0,0.00600055194656614,1,1,14.6830766666667,14.5308,20.77125,26.8793,6.58333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C3,4,1.25,0.05,0.018,1.25,0.18139780571421,0.220988412775541,1.22965108076195,0.0136603901198354,1.23012919441615,0.733242022136702,0.0495537668313423,3,0,0,0,0.00600006050069618,1,1,14.1439716666667,13.65625,18.52185,24.1522,6.76666666666667,0,0.00673142192223211,0,0,0
full,速度扫描,场景一_平移热点,1,C4,4,1.25,0.05,0.018,1.25,0.18139780571421,0.220988412775541,1.22516628512306,0.0139392699262602,1.22565415957048,0.735163881651969,0.048793741537143,3,0,0,0,0.00600049153237192,1,1,14.36267,13.8488,21.0444,25.3234,6.7,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C1,4,1.5,0.06,0.018,1.5,0.18139780571421,0.220988412775541,1.30305935745171,0.0122218377062297,1.30348712177143,0.723836786397868,0.0606551488773846,4,0,0,0,0.00600038225608866,1,1,14.87975,15.10755,20.3495,22.5424,7.25,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C2,4,1.5,0.06,0.018,1.5,0.18139780571421,0.220988412775541,1.39236118317239,0.0120081199922645,1.39278146737212,0.678793345017139,0.0718847052393546,8,0,0,0,0.00600055179777359,1,1,15.297165,13.90855,22.7318,29.2838,6.55,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C3,4,1.5,0.06,0.018,1.5,0.18139780571421,0.220988412775541,1.22965107456713,0.0136603939942893,1.23012918835693,0.733242022136702,0.0495537657895736,3,0,0,0,0.00600005368428549,1,1,15.0105016666667,14.43885,20.0877,22.962,6.81666666666667,0,0.00673142192223211,0,0,0
full,速度扫描,场景一_平移热点,1,C4,4,1.5,0.06,0.018,1.5,0.18139780571421,0.220988412775541,1.22517095872786,0.0139395822881603,1.22565884410794,0.735163881651969,0.0487945397212309,3,0,0,0,0.00600050751220582,1,1,14.9039166666667,14.8195,19.9335,20.8465,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C1,4,2,0.08,0.018,2,0.18139780571421,0.220988412775541,1.30305820437454,0.0122214613411918,1.30348595552148,0.723836786397868,0.0606549904573793,4,0,0,0,0.0060003585141198,1,1,16.0024216666667,15.57525,22.8631,26.9816,7.33333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C2,4,2,0.08,0.018,2,0.18139780571421,0.220988412775541,1.3923638644071,0.0120081741766797,1.39278415050328,0.678793345017139,0.0718850160645044,8,0,0,0,0.00600055143729515,1,1,14.3057166666667,13.61065,20.01845,22.9854,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,1,C3,4,2,0.08,0.018,2,0.18139780571421,0.220988412775541,1.22964989259393,0.0136603859310125,1.23012800610152,0.733242022136702,0.0495535670196874,3,0,0,0,0.00600004959273887,1,1,14.23548,13.8068,20.43685,25.557,6.91666666666667,0,0.00673142192223211,0,0,0
full,速度扫描,场景一_平移热点,1,C4,4,2,0.08,0.018,2,0.18139780571421,0.220988412775541,1.22516491087263,0.0139391722594557,1.22565278190171,0.735163881651969,0.0487935068325663,3,0,0,0,0.0060005048295554,1,1,14.7107933333333,13.5837,20.58525,22.452,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C1,4,0.6,0.024,0.018,0.6,0.181011261248,0.219797942253018,1.2914271944885,0.0117534916074326,1.29183856669476,0.727336517776811,0.0590353936432837,4,0,0,0,0.0060000063992391,1,1,16.3651816666667,15.73805,21.7494,27.3831,7.31666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C2,4,0.6,0.024,0.018,0.6,0.181011261248,0.219797942253018,1.41893363877387,0.00795895941975602,1.41921220235356,0.67128687531738,0.0749018364753074,8,0,0,0,0.00600001192460492,1,1,14.9506433333333,14.319,21.6825,23.8245,6.65,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C3,4,0.6,0.024,0.018,0.6,0.181011261248,0.219797942253018,1.24772592568028,0.0102986253626825,1.24808637756797,0.728481554803895,0.0525054589779046,3,0,0,0,0.00600015549047846,1,1,15.9726566666667,15.39125,22.23825,31.9378,7.06666666666667,2.62597154307778e-17,0.00693738055988641,0,0,0
full,速度扫描,场景一_平移热点,2,C4,4,0.6,0.024,0.018,0.6,0.181011261248,0.219797942253018,1.24859777138162,0.0101211831457906,1.24895201279172,0.729229167950337,0.0526436509388308,3,0,0,0,0.00600061845118655,1,1,14.6714066666667,14.565,19.8148,21.928,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C1,4,0.8,0.032,0.018,0.8,0.181011261248,0.219797942253018,1.29039691788499,0.0121292526041206,1.29082144172614,0.727733783791111,0.0588897820160032,4,0,0,0,0.00600020570712152,1,1,15.699615,14.9261,21.08565,27.4251,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C2,4,0.8,0.032,0.018,0.8,0.181011261248,0.219797942253018,1.39708527994261,0.0109533876577666,1.39746864851064,0.676064860531664,0.0724302822962838,8,0,0,0,0.00600000987322477,1,1,15.2491066666667,14.97525,20.45605,23.6549,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C3,4,0.8,0.032,0.018,0.8,0.181011261248,0.219797942253018,1.23266280295869,0.0125909698352288,1.23310348690292,0.73174017115423,0.0500576785031089,3,0,0,0,0.00600015549185211,1,1,15.007885,14.5086,20.6067,22.5465,6.96666666666667,0,0.00693738055988641,0,0,0
full,速度扫描,场景一_平移热点,2,C4,4,0.8,0.032,0.018,0.8,0.181011261248,0.219797942253018,1.23136222636912,0.0123213404592561,1.2317934732852,0.732988061905218,0.0498406952261688,3,0,0,0,0.00600055454150085,1,1,15.5085566666667,14.87125,22.43105,26.4505,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C1,4,1,0.04,0.018,1,0.181011261248,0.219797942253018,1.28981777966114,0.0122794994839697,1.29024756214308,0.727939595042721,0.0588077726339088,4,0,0,0,0.00600047046678434,1,1,16.1879066666667,15.50385,23.01795,24.5785,7.16666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C2,4,1,0.04,0.018,1,0.181011261248,0.219797942253018,1.39037544332348,0.0120187329881126,1.39079609897807,0.679042012081907,0.0716541358415584,8,0,0,0,0.00600000990734677,1,1,14.9404883333333,14.95045,19.6041,22.7125,6.56666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C3,4,1,0.04,0.018,1,0.181011261248,0.219797942253018,1.22793112390712,0.0136112429412812,1.22840751741007,0.733200791758243,0.0492636768785533,3,0,0,0,0.00600015549465945,1,1,15.2736383333333,14.5268,20.95335,26.7159,6.81666666666667,0,0.00693738055988641,0,0,0
full,速度扫描,场景一_平移热点,2,C4,4,1,0.04,0.018,1,0.181011261248,0.219797942253018,1.22573614064203,0.0136407813939053,1.22621356799082,0.734971563133238,0.0488909685440603,3,0,0,0,0.00600055575574882,1,1,15.2827866666667,14.9566,20.7971,25.2188,6.83333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C1,4,1.25,0.05,0.018,1.25,0.181011261248,0.219797942253018,1.28981515539803,0.0122793268866468,1.29024493183906,0.727939595042721,0.0588074007625139,4,0,0,0,0.00600046008570923,1,1,15.854685,15.47625,21.95835,23.0152,7.18333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C2,4,1.25,0.05,0.018,1.25,0.181011261248,0.219797942253018,1.39037126452346,0.0120189394784514,1.3907919274052,0.679042012081907,0.0716536498479556,8,0,0,0,0.00600000997588612,1,1,14.5296066666667,14.51575,19.0761,21.6059,6.6,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C3,4,1.25,0.05,0.018,1.25,0.181011261248,0.219797942253018,1.22779664317665,0.0138894586124681,1.22828277422808,0.733091202855359,0.049240923164443,3,0,0,0,0.0060001554956097,1,1,14.8917233333333,14.40295,20.9105,22.0982,6.93333333333333,0,0.00693738055988641,0,0,0
full,速度扫描,场景一_平移热点,2,C4,4,1.25,0.05,0.018,1.25,0.181011261248,0.219797942253018,1.22546442358873,0.0140064469212667,1.22595464923097,0.73503175502634,0.0488446331506472,3,0,0,0,0.00600049153237191,1,1,14.4576566666667,13.58245,20.3877,25.3052,6.71666666666667,7.19537548033583e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C1,4,1.5,0.06,0.018,1.5,0.181011261248,0.219797942253018,1.28981655504283,0.0122790196576563,1.29024632073085,0.727939595042721,0.0588075990995746,4,0,0,0,0.00600038227374299,1,1,16.1407233333333,15.48425,23.07005,24.2691,7.25,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C2,4,1.5,0.06,0.018,1.5,0.181011261248,0.219797942253018,1.39037117878581,0.0120189987975062,1.39079184374372,0.679042012081907,0.07165363987665,8,0,0,0,0.00600001001354573,1,1,15.278935,14.32505,21.45025,26.8347,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C3,4,1.5,0.06,0.018,1.5,0.181011261248,0.219797942253018,1.22780090814473,0.0138897314263351,1.22828704874466,0.733091202855359,0.0492416449449858,3,0,0,0,0.0060001554956307,1,1,15.332455,15.42025,22.2843,24.7704,6.9,0,0.00693738055988641,0,0,0
full,速度扫描,场景一_平移热点,2,C4,4,1.5,0.06,0.018,1.5,0.181011261248,0.219797942253018,1.22546909723575,0.0140067475253219,1.22595933339914,0.73503175502634,0.0488454305103188,3,0,0,0,0.00600050751220596,1,1,15.417975,14.8902,22.9181,26.957,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C1,4,2,0.08,0.018,2,0.181011261248,0.219797942253018,1.28981709785213,0.0122786686863419,1.29024685125615,0.727939595042721,0.0588076760183387,4,0,0,0,0.00600035836335573,1,1,16.512495,16.21595,22.32005,24.8155,7.26666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C2,4,2,0.08,0.018,2,0.181011261248,0.219797942253018,1.3903726745187,0.0120188885291985,1.39079333561722,0.679042012081907,0.0716538138304872,8,0,0,0,0.00600001001311515,1,1,17.5900983333333,17.058,23.23295,27.1498,6.66666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,2,C3,4,2,0.08,0.018,2,0.181011261248,0.219797942253018,1.22779660587341,0.0138893511481209,1.2282827331636,0.733091202855359,0.0492409168513949,3,0,0,0,0.00600015549567658,1,1,16.84038,16.22365,22.4006,27.3773,6.91666666666667,0,0.00693738055988641,0,0,0
full,速度扫描,场景一_平移热点,2,C4,4,2,0.08,0.018,2,0.181011261248,0.219797942253018,1.22546305065218,0.0140063265614664,1.22595327208183,0.73503175502634,0.0488443989147727,3,0,0,0,0.0060005048295555,1,1,16.5282066666667,15.81015,21.79365,31.1983,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C1,4,0.6,0.024,0.018,0.6,0.17756006629542,0.219427345934029,1.28265612369616,0.0126348282462831,1.28309834268478,0.728054543406154,0.0577840219213915,3,0,0,0,0.00600000459024094,1,1,16.1104983333333,15.57175,21.7982,27.7184,7.31666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C2,4,0.6,0.024,0.018,0.6,0.17756006629542,0.219427345934029,1.41674567061128,0.00810601337842717,1.41702938107953,0.672208668568259,0.0746580134435044,8,0,0,0,0.00600029102192563,1,1,15.3635283333333,15.3057,21.1636,23.9134,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C3,4,0.6,0.024,0.018,0.6,0.17756006629542,0.219427345934029,1.24606650388288,0.0103340542648741,1.24642819578215,0.730533474310804,0.0522414221908606,3,0,0,0,0.00600004588846186,1,1,17.35578,16.96945,22.3861,27.4464,6.96666666666667,0,0.00672752472912548,0,0,0
full,速度扫描,场景一_平移热点,3,C4,4,0.6,0.024,0.018,0.6,0.17756006629542,0.219427345934029,1.24977302762487,0.0101990781836017,1.2501299953613,0.729023365265324,0.0528293629360006,3,0,0,0,0.00600061845118653,1,1,16.6573666666667,16.5957,22.5163,23.2953,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C1,4,0.8,0.032,0.018,0.8,0.17756006629542,0.219427345934029,1.27653239610247,0.0138715250094246,1.2770178994778,0.729028522944344,0.0568940336313957,3,0,0,0,0.00600012076026117,1,1,18.1216333333333,17.5995,25.36645,26.7102,7.15,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C2,4,0.8,0.032,0.018,0.8,0.17756006629542,0.219427345934029,1.39495642830366,0.0110639507472862,1.39534366657982,0.677709846518802,0.07218493563667,8,0,0,0,0.006000291425155,1,1,16.23109,16.3028,21.84675,23.9816,6.65,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C3,4,0.8,0.032,0.018,0.8,0.17756006629542,0.219427345934029,1.23092271528283,0.0124383363255162,1.23135805705422,0.734749928570078,0.0497671549905784,3,0,0,0,0.00600004146570735,1,1,16.5459383333333,15.8799,21.7378,22.767,7,0,0.00672752472912548,0,0,0
full,速度扫描,场景一_平移热点,3,C4,4,0.8,0.032,0.018,0.8,0.17756006629542,0.219427345934029,1.23221506130703,0.0124260504589088,1.23264997307309,0.732694586358814,0.0499830853015259,3,0,0,0,0.00600055454150079,1,1,16.6344366666667,16.44635,20.9833,23.4137,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C1,4,1,0.04,0.018,1,0.17756006629542,0.219427345934029,1.27620300682752,0.0143191397859444,1.27670417672002,0.728932895905602,0.0568457671388211,3,0,0,0,0.00600042792232842,1,1,16.5787633333333,16.11245,21.4144,23.5784,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C2,4,1,0.04,0.018,1,0.17756006629542,0.219427345934029,1.38838600392428,0.0120850101980277,1.38880897928121,0.67983860750209,0.071422390466019,8,0,0,0,0.00600029105800866,1,1,15.7091383333333,15.30255,21.7682,23.2986,6.56666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C3,4,1,0.04,0.018,1,0.17756006629542,0.219427345934029,1.22582338037517,0.0135215897769754,1.22629663601736,0.735411666312526,0.0489058360600107,3,0,0,0,0.00600009245307825,1,1,15.9813916666667,15.4597,21.737,23.173,6.85,0,0.00672752472912548,0,0,0
full,速度扫描,场景一_平移热点,3,C4,4,1,0.04,0.018,1,0.17756006629542,0.219427345934029,1.22649158871549,0.0137482653521266,1.22697277800282,0.734556951146253,0.0490195635068352,3,0,0,0,0.00600055575574873,1,1,15.5818266666667,14.9091,23.8361,25.6232,6.85,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C1,4,1.25,0.05,0.018,1.25,0.17756006629542,0.219427345934029,1.27620399405644,0.0143193492901647,1.2767051712816,0.728932895905602,0.0568459118619488,3,0,0,0,0.00600041780547994,1,1,16.0894666666667,15.73115,21.11235,22.7975,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C2,4,1.25,0.05,0.018,1.25,0.17756006629542,0.219427345934029,1.38838251859233,0.0120850396488813,1.38880549498004,0.67983860750209,0.0714219838076105,8,0,0,0,0.00600029238868612,1,1,15.855175,15.4807,21.3324,23.2608,6.6,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C3,4,1.25,0.05,0.018,1.25,0.17756006629542,0.219427345934029,1.22600652465033,0.0139713817861556,1.22649552301285,0.735364201341908,0.0489370330661212,3,0,0,0,0.00600007322183066,1,1,15.00043,15.15395,17.9987,18.3023,6.76666666666667,1.47519258093809e-16,0.00672752472912548,0,0,0
full,速度扫描,场景一_平移热点,3,C4,4,1.25,0.05,0.018,1.25,0.17756006629542,0.219427345934029,1.22617478952184,0.014149849048745,1.22667003423854,0.734743314138844,0.0489656779779442,3,0,0,0,0.00600049153237199,1,1,15.8949116666667,15.6956,21.39555,23.761,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C1,4,1.5,0.06,0.018,1.5,0.17756006629542,0.219427345934029,1.27620119369437,0.0143203872147104,1.27670240724688,0.728932895905602,0.0568455013410496,3,0,0,0,0.00600036551170349,1,1,16.34673,15.8274,21.98675,22.6183,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C2,4,1.5,0.06,0.018,1.5,0.17756006629542,0.219427345934029,1.38838232683039,0.0120850188033189,1.3888053024885,0.67983860750209,0.0714219614333172,8,0,0,0,0.00600029085587089,1,1,15.7268633333333,15.65675,20.71885,24.2813,6.61666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C3,4,1.5,0.06,0.018,1.5,0.17756006629542,0.219427345934029,1.22600517057403,0.0139714453106283,1.2264941711599,0.735364201341908,0.0489368024841869,3,0,0,0,0.00600011910995593,1,1,17.529795,17.32055,25.31925,27.4551,6.86666666666667,0,0.00672752472912548,0,0,0
full,速度扫描,场景一_平移热点,3,C4,4,1.5,0.06,0.018,1.5,0.17756006629542,0.219427345934029,1.22617946325662,0.0141501470820459,1.22667471840449,0.734743314138844,0.0489664733814826,3,0,0,0,0.00600050751220574,1,1,16.62297,16.05845,22.63765,25.7251,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C1,4,2,0.08,0.018,2,0.17756006629542,0.219427345934029,1.27620144874856,0.0143201293112932,1.27670265327446,0.728932895905602,0.056845538731008,3,0,0,0,0.00600035836521838,1,1,16.2462333333333,16.1895,21.86085,24.3685,7.21666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C2,4,2,0.08,0.018,2,0.17756006629542,0.219427345934029,1.3883821562782,0.0120849515267113,1.38880512958164,0.67983860750209,0.0714219415337183,8,0,0,0,0.00600029151284263,1,1,14.7747666666667,14.25235,21.8226,24.1055,6.68333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,3,C3,4,2,0.08,0.018,2,0.17756006629542,0.219427345934029,1.22600387487007,0.0139713592963431,1.22649287244544,0.735364201341908,0.0489365818413,3,0,0,0,0.00600004033787238,1,1,15.0362166666667,14.7013,20.12315,20.5197,6.91666666666667,0,0.00672752472912548,0,0,0
full,速度扫描,场景一_平移热点,3,C4,4,2,0.08,0.018,2,0.17756006629542,0.219427345934029,1.22617341698477,0.014149723837112,1.22666865731907,0.734743314138844,0.0489654443890995,3,0,0,0,0.00600050482955543,1,1,15.7249166666667,15.8393,21.0688,26.224,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C1,4,0.6,0.024,0.018,0.6,0.175473902375119,0.221782565978307,1.2846111674077,0.0119211962905253,1.28502840927787,0.72882513014193,0.0580652843898213,3,0,0,0,0.00600000773013543,1,1,15.61727,14.9386,21.41005,23.1611,7.28333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C2,4,0.6,0.024,0.018,0.6,0.175473902375119,0.221782565978307,1.42404322850024,0.00792375349562225,1.42432055987258,0.671475915982271,0.0754681716761869,8,0,0,0,0.00600001526371872,1,1,15.3268533333333,14.89325,21.0683,23.6315,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C3,4,0.6,0.024,0.018,0.6,0.175473902375119,0.221782565978307,1.24915410861992,0.0102415344081259,1.2495125623242,0.728469640330772,0.0527316439291858,3,0,0,0,0.00600008703312783,1,1,15.61466,14.8474,23.4371,26.6229,6.91666666666667,3.7421915609695e-17,0.00694266578655624,0,0,0
full,速度扫描,场景一_平移热点,4,C4,4,0.6,0.024,0.018,0.6,0.175473902375119,0.221782565978307,1.24967220472713,0.0101870028755979,1.25002874982778,0.728991596101509,0.0528134566809889,3,0,0,0,0.00600061845118645,1,1,15.1161166666667,14.21985,22.6788,31.3776,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C1,4,0.8,0.032,0.018,0.8,0.175473902375119,0.221782565978307,1.28207803756062,0.0125864994252399,1.2825185650405,0.729213990894868,0.0577005928954472,3,0,0,0,0.00600006244094016,1,1,15.7298583333333,15.3714,22.57085,29.2558,7.15,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C2,4,0.8,0.032,0.018,0.8,0.175473902375119,0.221782565978307,1.40178679370932,0.0109540283378142,1.40217018470115,0.676278621161177,0.0729692014229143,8,0,0,0,0.00600001469639697,1,1,16.1483683333333,15.96105,23.595,26.1828,6.7,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C3,4,0.8,0.032,0.018,0.8,0.175473902375119,0.221782565978307,1.23343946321208,0.0125284183077831,1.23387795785285,0.731743908445166,0.0501868061812773,3,0,0,0,0.00600008723157613,1,1,15.791535,14.8488,22.26075,25.3076,6.98333333333333,0,0.00694266578655624,0,0,0
full,速度扫描,场景一_平移热点,4,C4,4,0.8,0.032,0.018,0.8,0.175473902375119,0.221782565978307,1.23213738212607,0.0124188632101065,1.23257204233843,0.732712550509646,0.049970132711888,3,0,0,0,0.00600055454150075,1,1,16.5358383333333,16.37095,23.64025,27.4986,6.8,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C1,4,1,0.04,0.018,1,0.175473902375119,0.221782565978307,1.28163084517769,0.0127224214653143,1.28207612992897,0.7294800439173,0.057635971529106,3,0,0,0,0.00600006240129702,1,1,16.03701,15.18105,22.28665,28.6275,7.13333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C2,4,1,0.04,0.018,1,0.175473902375119,0.221782565978307,1.39464772591768,0.0121106851716353,1.39507159989869,0.678482160492044,0.0721492889299946,8,0,0,0,0.00600001580774412,1,1,14.506565,13.9747,19.07735,21.1424,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C3,4,1,0.04,0.018,1,0.175473902375119,0.221782565978307,1.22845948270155,0.0135756832812754,1.22893463161639,0.733440203809315,0.0493529719419368,3,0,0,0,0.00600008734528673,1,1,16.4502183333333,15.31885,25.7744,27.8444,6.9,2.65494006987388e-17,0.00694266578655624,0,0,0
full,速度扫描,场景一_平移热点,4,C4,4,1,0.04,0.018,1,0.175473902375119,0.221782565978307,1.22642160165716,0.0137336047095416,1.22690227782199,0.734556951146253,0.0490076642519154,3,0,0,0,0.00600055575574876,1,1,14.7883833333333,14.2333,19.8693,24.5272,6.85,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C1,4,1.25,0.05,0.018,1.25,0.175473902375119,0.221782565978307,1.28163329856844,0.0127225557963504,1.28207858802131,0.7294800439173,0.0576363262530655,3,0,0,0,0.00600006248025073,1,1,17.3163216666667,16.615,25.1831,30.0562,7.15,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C2,4,1.25,0.05,0.018,1.25,0.175473902375119,0.221782565978307,1.39464639276814,0.0121106524055173,1.39507026560234,0.678482160492044,0.0721491349493868,8,0,0,0,0.00600001708032684,1,1,14.46435,14.0069,21.2119,22.7052,6.65,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C3,4,1.25,0.05,0.018,1.25,0.175473902375119,0.221782565978307,1.22841303123645,0.0138676082505837,1.22889839752522,0.734001228582289,0.0493451279096182,3,0,0,0,0.00600008714866515,1,1,15.59331,14.77395,24.53565,28.3431,6.81666666666667,0,0.00694266578655624,0,0,0
full,速度扫描,场景一_平移热点,4,C4,4,1.25,0.05,0.018,1.25,0.175473902375119,0.221782565978307,1.22610824784435,0.014132861208215,1.22660289798664,0.734743314138844,0.0489543521240112,3,0,0,0,0.00600049153237203,1,1,15.68976,14.76585,24.132,25.1686,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C1,4,1.5,0.06,0.018,1.5,0.175473902375119,0.221782565978307,1.28162662982353,0.0127238803479759,1.28207196563571,0.7294800439173,0.0576353620462409,3,0,0,0,0.00600006257741972,1,1,16.6818083333333,15.7368,23.8879,26.3232,7.15,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C2,4,1.5,0.06,0.018,1.5,0.175473902375119,0.221782565978307,1.39464681866759,0.0121106714048324,1.39507069216676,0.678482160492044,0.0721491841413954,8,0,0,0,0.00600000792894098,1,1,15.6512883333333,14.96115,22.39555,25.3628,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C3,4,1.5,0.06,0.018,1.5,0.175473902375119,0.221782565978307,1.2284116254263,0.0138679452035847,1.22889700350843,0.734001228582289,0.0493448904978776,3,0,0,0,0.00600008708970647,1,1,16.5289116666667,15.7703,23.0835,29.7473,6.86666666666667,0,0.00694266578655624,0,0,0
full,速度扫描,场景一_平移热点,4,C4,4,1.5,0.06,0.018,1.5,0.175473902375119,0.221782565978307,1.22611292173957,0.0141331554735041,1.22660758218114,0.734743314138844,0.0489551477388775,3,0,0,0,0.006000507512206,1,1,15.1784483333333,14.36845,21.90665,25.2339,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C1,4,2,0.08,0.018,2,0.175473902375119,0.221782565978307,1.28162766201966,0.0127238556564805,1.28207299696764,0.7294800439173,0.0576355112883555,3,0,0,0,0.00600006266703465,1,1,15.7604666666667,14.6996,22.7966,26.8499,7.15,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C2,4,2,0.08,0.018,2,0.175473902375119,0.221782565978307,1.39464643339953,0.0121106605048452,1.3950703065172,0.678482160492044,0.0721491396423727,8,0,0,0,0.00600001722664502,1,1,15.3146916666667,14.46375,22.7666,26.1535,6.66666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,4,C3,4,2,0.08,0.018,2,0.175473902375119,0.221782565978307,1.22841078000453,0.0138679707998448,1.22889615898252,0.734001228582289,0.0493447477233858,3,0,0,0,0.00600008703257664,1,1,15.945495,14.7975,23.05825,23.5086,6.91666666666667,1.82010439706004e-17,0.00694266578655624,0,0,0
full,速度扫描,场景一_平移热点,4,C4,4,2,0.08,0.018,2,0.175473902375119,0.221782565978307,1.226106874714,0.0141327376836981,1.22660152053293,0.734743314138844,0.0489541183801304,3,0,0,0,0.0060005048295555,1,1,16.0516033333333,15.2311,22.7351,27.3043,6.8,9.23604725686089e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C1,4,0.6,0.024,0.018,0.6,0.179380156902359,0.219582723646125,1.28835821611274,0.0114502981107999,1.28875897654662,0.728558491706436,0.0586005807396262,4,0,0,0,0.00600000649010998,1,1,16.3135583333333,15.56155,23.3575,25.6651,7.25,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C2,4,0.6,0.024,0.018,0.6,0.179380156902359,0.219582723646125,1.42074505084277,0.00796983312981005,1.42102399500231,0.670935111477351,0.0751030978623512,8,0,0,0,0.00600005862138858,1,1,15.6956716666667,14.04145,25.4989,29.7507,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C3,4,0.6,0.024,0.018,0.6,0.179380156902359,0.219582723646125,1.24990122198279,0.0103489265431105,1.2502634344118,0.727935679208204,0.0528495805173107,3,0,0,0,0.00600000014454112,1,1,15.96173,14.89825,23.83065,26.8466,6.93333333333333,0,0.00667872952211171,0,0,0
full,速度扫描,场景一_平移热点,5,C4,4,0.6,0.024,0.018,0.6,0.179380156902359,0.219582723646125,1.24915574534409,0.0101563550953977,1.24951121777243,0.729029137290202,0.0527319025847786,3,0,0,0,0.00600061845118649,1,1,16.365825,15.9748,24.3284,26.0691,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C1,4,0.8,0.032,0.018,0.8,0.179380156902359,0.219582723646125,1.28608964062113,0.0123675333704638,1.2865225042891,0.729239284349956,0.058277083587759,3,0,0,0,0.00600020570845905,1,1,16.594675,16.08885,21.3804,23.853,7.2,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C2,4,0.8,0.032,0.018,0.8,0.179380156902359,0.219582723646125,1.39826732444475,0.011050593240415,1.39865409520817,0.67567196896852,0.0725661528208685,8,0,0,0,0.00600005883896115,1,1,14.5697866666667,14.0653,20.33515,23.3826,6.68333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C3,4,0.8,0.032,0.018,0.8,0.179380156902359,0.219582723646125,1.23329933763244,0.0125633264363479,1.23373905405771,0.730954228901725,0.0501635334516003,3,0,0,0,0.00600000004805339,1,1,16.1211316666667,15.95135,20.92735,23.9068,6.91666666666667,0,0.00667872952211171,0,0,0
full,速度扫描,场景一_平移热点,5,C4,4,0.8,0.032,0.018,0.8,0.179380156902359,0.219582723646125,1.23176732100577,0.0123775325321852,1.2322005346444,0.732861085690568,0.0499083808383459,3,0,0,0,0.00600055454150082,1,1,16.0836083333333,15.34025,22.6426,29.7542,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C1,4,1,0.04,0.018,1,0.179380156902359,0.219582723646125,1.2855480075841,0.0125615228353023,1.28598766088333,0.729419461957349,0.0581995812202354,3,0,0,0,0.00600047053520197,1,1,16.388195,15.62555,23.07695,26.4999,7.2,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C2,4,1,0.04,0.018,1,0.179380156902359,0.219582723646125,1.39145835470764,0.0120880824566074,1.39188143759363,0.678896466791317,0.0717799673047423,8,0,0,0,0.00600005888318694,1,1,15.8753683333333,15.85355,20.37555,23.5811,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C3,4,1,0.04,0.018,1,0.179380156902359,0.219582723646125,1.22828051272049,0.0136305189966537,1.22875758088537,0.732676477910234,0.0493227432984419,3,0,0,0,0.00600001237776092,1,1,19.3754033333333,19.09405,25.4811,28.8908,6.85,0,0.00667872952211171,0,0,0
full,速度扫描,场景一_平移热点,5,C4,4,1,0.04,0.018,1,0.179380156902359,0.219582723646125,1.22609495281898,0.0136901958806566,1.2265741096748,0.734971563133238,0.0489520889046165,3,0,0,0,0.00600055575574876,1,1,17.1366183333333,16.24515,22.45405,24.4578,6.78333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C1,4,1.25,0.05,0.018,1.25,0.179380156902359,0.219582723646125,1.28554840220889,0.0125613287861065,1.28598804871641,0.729419461957349,0.0581996377247376,3,0,0,0,0.00600045992674431,1,1,17.2632183333333,17.1201,22.6841,23.8554,7.23333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C2,4,1.25,0.05,0.018,1.25,0.179380156902359,0.219582723646125,1.39144682528823,0.0120895217176815,1.39186995854834,0.678896466791317,0.0717786287782064,8,0,0,0,0.00600005867195923,1,1,15.5902466666667,15.16825,20.8512,24.519,6.56666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C3,4,1.25,0.05,0.018,1.25,0.179380156902359,0.219582723646125,1.2280390567719,0.013830069086197,1.22852310918991,0.732404612954982,0.0492819311784155,3,0,0,0,0.0060000026528346,1,1,16.3295816666667,15.8482,22.0567,22.4793,6.83333333333333,0,0.00667872952211171,0,0,0
full,速度扫描,场景一_平移热点,5,C4,4,1.25,0.05,0.018,1.25,0.179380156902359,0.219582723646125,1.22580249827111,0.0140738548766003,1.22629508319179,0.73503175502634,0.0489022777144484,3,0,0,0,0.00600049153237206,1,1,16.5974933333333,16.13045,21.86805,24.4256,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C1,4,1.5,0.06,0.018,1.5,0.179380156902359,0.219582723646125,1.2855452446254,0.01256239250528,1.28598492836308,0.729419461957349,0.0581991856034007,3,0,0,0,0.00600038243322024,1,1,16.9860516666667,16.3981,23.9207,27.2552,7.25,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C2,4,1.5,0.06,0.018,1.5,0.179380156902359,0.219582723646125,1.39144374592281,0.0120895234336256,1.39186687924299,0.678896466791317,0.0717782712700903,8,0,0,0,0.00600005850731103,1,1,16.3788283333333,15.92105,22.34035,23.9702,6.66666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C3,4,1.5,0.06,0.018,1.5,0.179380156902359,0.219582723646125,1.22804266918303,0.0138302689542677,1.22852672859643,0.732404612954982,0.049282542015671,3,0,0,0,0.00600000077276823,1,1,16.417695,15.47375,21.62745,25.0682,6.91666666666667,0,0.00667872952211171,0,0,0
full,速度扫描,场景一_平移热点,5,C4,4,1.5,0.06,0.018,1.5,0.179380156902359,0.219582723646125,1.22580717375652,0.014074144057432,1.22629976879853,0.73503175502634,0.0489030744475009,3,0,0,0,0.00600050751220574,1,1,16.100875,15.57815,22.69105,25.2637,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C1,4,2,0.08,0.018,2,0.179380156902359,0.219582723646125,1.28554631764939,0.0125621862824185,1.28598599416927,0.729419461957349,0.0581993392456674,3,0,0,0,0.00600035852236207,1,1,17.2484383333333,16.7013,23.74405,26.6037,7.28333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C2,4,2,0.08,0.018,2,0.179380156902359,0.219582723646125,1.39144572462068,0.0120895858643318,1.39186886012593,0.678896466791317,0.071778500993128,8,0,0,0,0.00600005843128669,1,1,16.118775,15.46295,22.48985,23.7046,6.7,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,5,C3,4,2,0.08,0.018,2,0.179380156902359,0.219582723646125,1.22804146398564,0.0138301105082698,1.22852551785343,0.732404612954982,0.0492823382247962,3,0,0,0,0.00600001237528777,1,1,15.79559,15.28005,21.1442,23.4556,6.85,0,0.00667872952211171,0,0,0
full,速度扫描,场景一_平移热点,5,C4,4,2,0.08,0.018,2,0.179380156902359,0.219582723646125,1.22580112580467,0.0140737359018496,1.22629370656123,0.73503175502634,0.0489020438347954,3,0,0,0,0.00600050482955528,1,1,16.109485,15.48855,21.8061,22.7555,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C1,4,0.6,0.024,0.018,0.6,0.176973401049116,0.218355941311669,1.2999922304251,0.0115315606206494,1.30039583504682,0.724987095605594,0.0602322862056617,4,0,0,0,0.00600000771470699,1,1,16.390665,16.18135,21.13745,24.7225,7.4,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C2,4,0.6,0.024,0.018,0.6,0.176973401049116,0.218355941311669,1.41865331780419,0.00806907547345044,1.41893573544576,0.671353664276094,0.0748706423854661,8,0,0,0,0.00600000630975032,1,1,16.00009,15.70635,22.31535,25.0412,6.66666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C3,4,0.6,0.024,0.018,0.6,0.176973401049116,0.218355941311669,1.25102099559032,0.010392933228454,1.25138474825332,0.726607182972778,0.0530258526976653,3,0,0,0,0.00600074234260535,1,1,15.9711433333333,15.08155,23.23775,23.8089,6.96666666666667,0,0.00671843630093111,0,0,0
full,速度扫描,场景一_平移热点,6,C4,4,0.6,0.024,0.018,0.6,0.176973401049116,0.218355941311669,1.25031767315124,0.010245023701456,1.25067624898079,0.729041329416156,0.0529152058832158,3,0,0,0,0.00600061845118662,1,1,16.28179,16.1402,20.9851,40.0056,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C1,4,0.8,0.032,0.018,0.8,0.176973401049116,0.218355941311669,1.29531027107386,0.0131876193001746,1.29577183774936,0.726331526769114,0.0595810007108539,4,0,0,0,0.00600010629471436,1,1,17.48378,16.97855,22.97805,24.2079,7.28333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C2,4,0.8,0.032,0.018,0.8,0.176973401049116,0.218355941311669,1.39670719792991,0.0110533025100203,1.39709406351776,0.676931991236045,0.0723867696933696,8,0,0,0,0.00600000005720833,1,1,16.0148633333333,15.83795,23.28315,24.985,6.66666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C3,4,0.8,0.032,0.018,0.8,0.176973401049116,0.218355941311669,1.23419598596144,0.012616470022151,1.23463756241222,0.730176362736855,0.0503122671638489,3,0,0,0,0.00600073929434408,1,1,15.9992133333333,15.2571,22.4059,25.9937,6.95,1.46326635704075e-16,0.00671843630093111,0,0,0
full,速度扫描,场景一_平移热点,6,C4,4,0.8,0.032,0.018,0.8,0.176973401049116,0.218355941311669,1.23261708389676,0.0124419024413757,1.23305255048221,0.732771760492976,0.0500500668606462,3,0,0,0,0.00600055454150084,1,1,15.4152333333333,14.7383,21.86825,23.6645,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C1,4,1,0.04,0.018,1,0.176973401049116,0.218355941311669,1.29490742238206,0.0133219661885972,1.29537369119866,0.726597579791545,0.0595246293633438,4,0,0,0,0.00600044575991253,1,1,16.4735116666667,16.72245,22.27465,25.9425,7.35,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C2,4,1,0.04,0.018,1,0.176973401049116,0.218355941311669,1.39008321833505,0.0121206762231484,1.39050744200286,0.679483344924146,0.0716201421858872,8,0,0,0,0.00600000008514123,1,1,16.183595,15.43705,23.0601,26.2485,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C3,4,1,0.04,0.018,1,0.176973401049116,0.218355941311669,1.22895395419291,0.0137953627801191,1.22943679189021,0.732412287864324,0.049436393790651,3,0,0,0,0.00600073284509738,1,1,16.2487283333333,15.314,24.36225,32.97,6.9,1.07661275727811e-16,0.00671843630093111,0,0,0
full,速度扫描,场景一_平移热点,6,C4,4,1,0.04,0.018,1,0.176973401049116,0.218355941311669,1.2268452583059,0.013801295951958,1.22732830366422,0.734560123622154,0.0490796505649155,3,0,0,0,0.00600055575574893,1,1,15.6619,15.02995,23.18295,25.6473,6.85,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C1,4,1.25,0.05,0.018,1.25,0.176973401049116,0.218355941311669,1.29490807702881,0.013322155075859,1.29537435245647,0.726597579791545,0.0595247210125562,4,0,0,0,0.00600043013938543,1,1,16.7243316666667,16.43345,22.49825,26.8582,7.38333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C2,4,1.25,0.05,0.018,1.25,0.176973401049116,0.218355941311669,1.39008301089037,0.0121206900129503,1.39050723504082,0.679483344924146,0.0716201180487383,8,0,0,0,0.0060000002184319,1,1,15.6410266666667,14.36055,22.37305,31.2221,6.58333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C3,4,1.25,0.05,0.018,1.25,0.176973401049116,0.218355941311669,1.22902818601522,0.0142850930610341,1.22952816427236,0.732328990798635,0.0494489052261307,3,0,0,0,0.00600063174320598,1,1,15.460915,15.0768,21.9568,22.7307,6.8,0,0.00671843630093111,0,0,0
full,速度扫描,场景一_平移热点,6,C4,4,1.25,0.05,0.018,1.25,0.176973401049116,0.218355941311669,1.22650605797702,0.0142227485167042,1.2270038541751,0.734779624029621,0.0490220232218073,3,0,0,0,0.00600049153237202,1,1,15.71385,15.45825,20.97875,25.9589,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C1,4,1.5,0.06,0.018,1.5,0.176973401049116,0.218355941311669,1.29490610113382,0.0133204855651846,1.2953723181286,0.726597579791545,0.0595244443908506,4,0,0,0,0.0060003802818366,1,1,16.6615766666667,16.0566,22.7751,23.937,7.33333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C2,4,1.5,0.06,0.018,1.5,0.176973401049116,0.218355941311669,1.39008147505419,0.0121207267011144,1.39050570048873,0.679483344924146,0.0716199393468443,8,0,0,0,0.00600000011070971,1,1,14.3874833333333,14.3869,18.54115,20.9184,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C3,4,1.5,0.06,0.018,1.5,0.176973401049116,0.218355941311669,1.22903213226082,0.0142850393873633,1.22953210863938,0.732328990798635,0.0494495702592336,3,0,0,0,0.00600062873465278,1,1,14.6978983333333,13.7245,20.23195,24.4428,6.8,0,0.00671843630093111,0,0,0
full,速度扫描,场景一_平移热点,6,C4,4,1.5,0.06,0.018,1.5,0.176973401049116,0.218355941311669,1.22651073352348,0.01422305314153,1.22700854038343,0.734779624029621,0.0490228180191001,3,0,0,0,0.00600050751220584,1,1,14.503175,13.84635,20.47305,24.4855,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C1,4,2,0.08,0.018,2,0.176973401049116,0.218355941311669,1.29490659019328,0.0133203603994199,1.29537280280726,0.726597579791545,0.059524512858405,4,0,0,0,0.00600035836194052,1,1,16.1991266666667,15.54065,21.651,25.0147,7.38333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C2,4,2,0.08,0.018,2,0.176973401049116,0.218355941311669,1.39008005244822,0.0121206985399699,1.39050427689712,0.679483344924146,0.0716197738194287,8,0,0,0,0.00600000022681772,1,1,15.1406566666667,14.40235,21.4837,27.2074,6.66666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,6,C3,4,2,0.08,0.018,2,0.176973401049116,0.218355941311669,1.22903119256211,0.0142850814104922,1.22953117041148,0.732328990798635,0.0494494118992097,3,0,0,0,0.00600063005350676,1,1,15.710115,14.7863,21.68915,24.5587,6.85,0,0.00671843630093111,0,0,0
full,速度扫描,场景一_平移热点,6,C4,4,2,0.08,0.018,2,0.176973401049116,0.218355941311669,1.2265046845242,0.0142226338286308,1.22700247670821,0.734779624029621,0.0490217897457773,3,0,0,0,0.00600050482955543,1,1,15.9978016666667,15.5802,22.5659,23.601,6.8,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C1,4,0.6,0.024,0.018,0.6,0.182408019418839,0.220033042872007,1.27577618562315,0.011904706054341,1.27619285033505,0.729509767313125,0.0567831626000312,3,0,0,0,0.00600000771677282,1,1,15.4701816666667,14.8461,20.39235,25.6689,7.23333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C2,4,0.6,0.024,0.018,0.6,0.182408019418839,0.220033042872007,1.42367215080448,0.00783192367766283,1.4239462681332,0.669804768227527,0.0754271854697221,8,0,0,0,0.00600044229315283,1,1,15.7226916666667,14.9387,21.3172,23.1933,6.75,3.73372123149696e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C3,4,0.6,0.024,0.018,0.6,0.182408019418839,0.220033042872007,1.24951603617621,0.0101075085772369,1.24986979897642,0.727897016219402,0.0527888093956729,3,0,0,0,0.00600094337791571,1,1,14.800345,14.3892,21.40085,22.7742,6.81666666666667,0,0.00663957297670619,0,0,0
full,速度扫描,场景一_平移热点,7,C4,4,0.6,0.024,0.018,0.6,0.182408019418839,0.220033042872007,1.24812027388041,0.0100864291950546,1.24847329890224,0.729356700077041,0.0525680101628615,3,0,0,0,0.00600061845118662,1,1,15.4489233333333,15.3948,20.0422,21.4416,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C1,4,0.8,0.032,0.018,0.8,0.182408019418839,0.220033042872007,1.27305109186337,0.0125160304067143,1.27348915292761,0.730165432788938,0.0563818173308738,3,0,0,0,0.00600006130290062,1,1,15.336425,14.75095,21.5625,25.594,7.05,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C2,4,0.8,0.032,0.018,0.8,0.182408019418839,0.220033042872007,1.40158385023507,0.0108026099067168,1.40196194158181,0.675516352043239,0.0729460208994316,8,0,0,0,0.00600044227953901,1,1,15.2479033333333,14.3235,21.76175,24.2045,6.6,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C3,4,0.8,0.032,0.018,0.8,0.182408019418839,0.220033042872007,1.23323809460162,0.012406087418422,1.23367230766127,0.730684188959229,0.0501533585233282,3,0,0,0,0.00600096111779759,1,1,15.9581716666667,15.8535,21.61505,23.5133,6.8,0,0.00663957297670619,0,0,0
full,速度扫描,场景一_平移热点,7,C4,4,0.8,0.032,0.018,0.8,0.182408019418839,0.220033042872007,1.23101406794878,0.0122746700194863,1.23144368139946,0.732901475455939,0.0497824493199032,3,0,0,0,0.00600055454150075,1,1,14.937565,13.9764,22.25555,26.8327,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C1,4,1,0.04,0.018,1,0.182408019418839,0.220033042872007,1.27224910581574,0.012837367092824,1.27269841366399,0.73037635860353,0.0562631574958681,3,0,0,0,0.0060000612518963,1,1,16.3022933333333,15.8395,22.7951,24.4183,7.08333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C2,4,1,0.04,0.018,1,0.182408019418839,0.220033042872007,1.39445164215861,0.0119897538563753,1.39487128354358,0.677534422016953,0.0721266374542206,8,0,0,0,0.00600044309806573,1,1,14.7905066666667,14.0643,20.19535,20.9504,6.61666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C3,4,1,0.04,0.018,1,0.182408019418839,0.220033042872007,1.22816413011264,0.0135091250933413,1.2286369494909,0.732353684847733,0.0493030759319648,3,0,0,0,0.00600094590456426,1,1,16.2052866666667,16.36365,20.5742,23.2451,6.86666666666667,1.26309553094561e-17,0.00663957297670619,0,0,0
full,速度扫描,场景一_平移热点,7,C4,4,1,0.04,0.018,1,0.182408019418839,0.220033042872007,1.22542830640517,0.0136264914619628,1.22590523360633,0.735035449049533,0.0488384708458598,3,0,0,0,0.00600055575574879,1,1,15.85581,15.25935,22.82,25.8978,6.8,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C1,4,1.25,0.05,0.018,1.25,0.182408019418839,0.220033042872007,1.27224785165187,0.0128371823766904,1.27269715303505,0.73037635860353,0.0562629717369566,3,0,0,0,0.0060000613137505,1,1,15.6821883333333,15.7164,21.47415,23.1797,7.08333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C2,4,1.25,0.05,0.018,1.25,0.182408019418839,0.220033042872007,1.39442256669761,0.0119951581841332,1.39484239723405,0.677534422016953,0.0721232780691224,8,0,0,0,0.00600044229466233,1,1,16.200415,15.9242,22.20315,24.291,6.61666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C3,4,1.25,0.05,0.018,1.25,0.182408019418839,0.220033042872007,1.22793675989094,0.0137220441311795,1.22841703143553,0.732163371235363,0.0492646302397381,3,0,0,0,0.0060009529895672,1,1,15.2528466666667,14.5862,21.46335,24.3347,6.81666666666667,0,0.00663957297670619,0,0,0
full,速度扫描,场景一_平移热点,7,C4,4,1.25,0.05,0.018,1.25,0.182408019418839,0.220033042872007,1.22517331158207,0.0139495004501645,1.22566154409782,0.735095640942635,0.0487949415497503,3,0,0,0,0.00600049153237195,1,1,15.0843433333333,14.5709,20.9219,23.0508,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C1,4,1.5,0.06,0.018,1.5,0.182408019418839,0.220033042872007,1.27224879466225,0.012837477328764,1.27269810636876,0.73037635860353,0.0562631114098158,3,0,0,0,0.00600006142201136,1,1,16.0518683333333,15.72715,22.0391,24.536,7.13333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C2,4,1.5,0.06,0.018,1.5,0.182408019418839,0.220033042872007,1.39442809736694,0.0119952080163806,1.39484792964752,0.677534422016953,0.0721239170959133,8,0,0,0,0.00600044228698658,1,1,15.6961966666667,14.8555,23.74735,28.5245,6.56666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C3,4,1.5,0.06,0.018,1.5,0.182408019418839,0.220033042872007,1.22793746964766,0.0137219722131631,1.22841773867513,0.732163371235363,0.0492647502981278,3,0,0,0,0.00600096171132483,1,1,15.23609,14.4115,22.59705,24.7529,6.76666666666667,0,0.00663957297670619,0,0,0
full,速度扫描,场景一_平移热点,7,C4,4,1.5,0.06,0.018,1.5,0.182408019418839,0.220033042872007,1.2251779852301,0.013949801209732,1.22566622827244,0.735095640942635,0.0487957397215934,3,0,0,0,0.00600050751220584,1,1,16.134905,15.9341,21.6426,26.1286,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C1,4,2,0.08,0.018,2,0.182408019418839,0.220033042872007,1.27224931515667,0.01283747901655,1.27269862692225,0.73037635860353,0.0562631885020779,3,0,0,0,0.00600006157504092,1,1,18.6644066666667,18.38915,23.9369,25.4853,7.2,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C2,4,2,0.08,0.018,2,0.182408019418839,0.220033042872007,1.39442429731859,0.0119951867505908,1.39484412885486,0.677534422016953,0.072123478029827,8,0,0,0,0.00600044231187685,1,1,16.10329,15.4905,22.2312,24.2254,6.65,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,7,C3,4,2,0.08,0.018,2,0.182408019418839,0.220033042872007,1.22794043363455,0.0137216904884328,1.22842069280165,0.732163371235363,0.0492652516660408,3,0,0,0,0.00600095887536468,1,1,16.75833,16.31365,22.132,23.095,6.81666666666667,0,0.00663957297670619,0,0,0
full,速度扫描,场景一_平移热点,7,C4,4,2,0.08,0.018,2,0.182408019418839,0.220033042872007,1.22517193849155,0.0139493788071332,1.2256601667498,0.735095640942635,0.0487947070490407,3,0,0,0,0.0060005048295554,1,1,16.759175,15.90555,23.4012,24.0003,6.78333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C1,4,0.6,0.024,0.018,0.6,0.180179586390429,0.22157528764719,1.27883912215922,0.0112068871997923,1.27923136321121,0.730057963344666,0.0572309050874561,3,0,0,0,0.00600000718312288,1,1,16.6379966666667,16.2016,21.0709,24.765,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C2,4,0.6,0.024,0.018,0.6,0.180179586390429,0.22157528764719,1.42343619616184,0.00784830567021604,1.4237108868603,0.671359749698537,0.0754011122630593,8,0,0,0,0.00600006351336167,1,1,16.3769033333333,15.36915,23.54735,26.9065,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C3,4,0.6,0.024,0.018,0.6,0.180179586390429,0.22157528764719,1.2555896331652,0.0103575938304448,1.25595214894927,0.726275606087683,0.0537390455246073,3,0,0,0,0.00600009821297091,1,1,15.928135,14.79895,23.55405,25.2538,6.91666666666667,2.41878728417938e-17,0.00679223273058531,0,0,0
full,速度扫描,场景一_平移热点,8,C4,4,0.6,0.024,0.018,0.6,0.180179586390429,0.22157528764719,1.24829416068013,0.0100877022661664,1.24864723025945,0.729307988475359,0.0525955683096146,3,0,0,0,0.00600061845118657,1,1,16.4215016666667,15.6193,23.88485,26.5537,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C1,4,0.8,0.032,0.018,0.8,0.180179586390429,0.22157528764719,1.27577411661384,0.0119973475255282,1.27619402377724,0.730505465976246,0.0567828589573754,3,0,0,0,0.00600020570721224,1,1,16.0649216666667,15.6575,21.39865,25.4986,7.08333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C2,4,0.8,0.032,0.018,0.8,0.180179586390429,0.22157528764719,1.40149449187338,0.0108041824192995,1.40187263825806,0.67707076424625,0.0729358119104201,8,0,0,0,0.00600003427263096,1,1,15.2828866666667,14.80595,21.1176,22.9062,6.63333333333333,9.03678275601932e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C3,4,0.8,0.032,0.018,0.8,0.180179586390429,0.22157528764719,1.23783269679,0.0126310697615452,1.23827478423165,0.731239801783901,0.0509110604319839,3,0,0,0,0.00600009821626142,1,1,16.825325,16.1898,22.5442,23.7795,6.91666666666667,3.95263689671483e-17,0.00679223273058531,0,0,0
full,速度扫描,场景一_平移热点,8,C4,4,0.8,0.032,0.018,0.8,0.180179586390429,0.22157528764719,1.23113454278317,0.0122767943456798,1.23156423058527,0.732969716165273,0.0498026121222103,3,0,0,0,0.00600055454150085,1,1,16.3798816666667,16.33675,21.6739,23.433,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C1,4,1,0.04,0.018,1,0.180179586390429,0.22157528764719,1.27495111962999,0.0123218233498537,1.27538238344724,0.730716391790838,0.0566619489161435,3,0,0,0,0.00600047078754838,1,1,16.0310016666667,15.7765,20.5018,24.4796,6.95,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C2,4,1,0.04,0.018,1,0.180179586390429,0.22157528764719,1.39451331060152,0.011989808707201,1.39493295390627,0.67875637324903,0.0721337621217304,8,0,0,0,0.0060000342701186,1,1,15.14094,14.64485,21.1475,27.5116,6.6,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C3,4,1,0.04,0.018,1,0.180179586390429,0.22157528764719,1.23216893677449,0.0138454376656819,1.23265352709279,0.732719044536067,0.0499753946862922,3,0,0,0,0.00600014568776962,1,1,15.30767,14.7418,20.9819,23.1425,6.81666666666667,1.08428687578023e-17,0.00679223273058531,0,0,0
full,速度扫描,场景一_平移热点,8,C4,4,1,0.04,0.018,1,0.180179586390429,0.22157528764719,1.2255316697115,0.0136125815696576,1.22600811006644,0.734971563133238,0.0488561045963977,3,0,0,0,0.00600055575574879,1,1,16.3233583333333,15.76335,22.8432,24.1165,6.78333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C1,4,1.25,0.05,0.018,1.25,0.180179586390429,0.22157528764719,1.27495217320162,0.0123215971812944,1.27538342910296,0.730716391790838,0.0566621038658359,3,0,0,0,0.0060004595356464,1,1,16.1114083333333,15.2712,23.00945,25.0759,7,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C2,4,1.25,0.05,0.018,1.25,0.180179586390429,0.22157528764719,1.39451083100544,0.0119900811142058,1.39493048384444,0.67875637324903,0.0721334756630592,8,0,0,0,0.00600003426848263,1,1,15.1645616666667,15.19785,20.4957,27.3836,6.6,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C3,4,1.25,0.05,0.018,1.25,0.180179586390429,0.22157528764719,1.23216588361036,0.0143061484389008,1.23266659880572,0.733015954652766,0.0499748855724726,3,0,0,0,0.00600010420185206,1,1,16.4127133333333,15.5695,22.85665,30.3177,6.83333333333333,0,0.00679223273058531,0,0,0
full,速度扫描,场景一_平移热点,8,C4,4,1.25,0.05,0.018,1.25,0.180179586390429,0.22157528764719,1.22527004911947,0.0139559826923372,1.2257585085137,0.73503175502634,0.0488114598545636,3,0,0,0,0.00600049153237192,1,1,15.8372416666667,15.19015,22.5339,22.9644,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C1,4,1.5,0.06,0.018,1.5,0.180179586390429,0.22157528764719,1.27494581625601,0.0123239954706362,1.27537715609748,0.730716391790838,0.0566611689379005,3,0,0,0,0.0060003826797187,1,1,16.0630116666667,15.2115,23.82325,26.3568,7.01666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C2,4,1.5,0.06,0.018,1.5,0.180179586390429,0.22157528764719,1.39451409730462,0.0119901297198384,1.39493375184481,0.67875637324903,0.0721338530064263,8,0,0,0,0.0060000342748865,1,1,15.27525,14.47135,21.099,21.5549,6.6,1.12934902857416e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C3,4,1.5,0.06,0.018,1.5,0.180179586390429,0.22157528764719,1.23216532601753,0.0143060072043419,1.23266603626968,0.733015954652766,0.0499747925935456,3,0,0,0,0.00600020930479155,1,1,15.0608966666667,14.6355,20.8114,25.2162,6.78333333333333,0,0.00679223273058531,0,0,0
full,速度扫描,场景一_平移热点,8,C4,4,1.5,0.06,0.018,1.5,0.180179586390429,0.22157528764719,1.22527472288737,0.013956283384677,1.22576319280584,0.73503175502634,0.0488122577767653,3,0,0,0,0.00600050751220574,1,1,14.726485,13.7805,20.2636,26.4889,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C1,4,2,0.08,0.018,2,0.180179586390429,0.22157528764719,1.27494635336274,0.0123236861287714,1.27537768237724,0.730716391790838,0.0566612479317928,3,0,0,0,0.0060003583817369,1,1,15.6118333333333,14.4372,23.86495,31.5705,7.05,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C2,4,2,0.08,0.018,2,0.180179586390429,0.22157528764719,1.39451192428038,0.0119900951326756,1.39493157761003,0.67875637324903,0.0721336019652576,8,0,0,0,0.00600003430136312,1,1,14.7054933333333,13.6648,22.10325,26.3052,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,8,C3,4,2,0.08,0.018,2,0.180179586390429,0.22157528764719,1.23216800597091,0.0143060509501332,1.23266871775417,0.733015954652766,0.0499752394757409,3,0,0,0,0.00600009822521608,1,1,15.5169783333333,14.83225,21.05725,25.4618,6.86666666666667,0,0.00679223273058531,0,0,0
full,速度扫描,场景一_平移热点,8,C4,4,2,0.08,0.018,2,0.180179586390429,0.22157528764719,1.22526867587242,0.0139558671052495,1.2257571312211,0.73503175502634,0.0488112254064854,3,0,0,0,0.00600050482955537,1,1,15.2284866666667,14.0283,22.90745,25.6286,6.76666666666667,1.57751416096641e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C1,4,0.6,0.024,0.018,0.6,0.179156843576149,0.223498989918903,1.29849107178436,0.0110727355568763,1.29887861752885,0.724722654798593,0.0600242366955369,4,0,0,0,0.00600000771780795,1,1,16.31428,15.3433,22.09565,24.9741,7.38333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C2,4,0.6,0.024,0.018,0.6,0.179156843576149,0.223498989918903,1.41987917220385,0.00787662577003773,1.4201548541058,0.671681531903185,0.0750069596629094,8,0,0,0,0.00600009247656953,1,1,15.2738516666667,15.24065,21.16045,22.1932,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C3,4,0.6,0.024,0.018,0.6,0.179156843576149,0.223498989918903,1.24855843227132,0.0101344623641314,1.24891313845406,0.727705164395103,0.0526374233063423,3,0,0,0,0.00600000180453855,1,1,16.30823,15.6526,24.66665,32.6749,7.06666666666667,3.86538009543845e-17,0.00678215738879839,0,0,0
full,速度扫描,场景一_平移热点,9,C4,4,0.6,0.024,0.018,0.6,0.179156843576149,0.223498989918903,1.24801394363328,0.0100619685184639,1.24836611253143,0.729258441454621,0.0525511514783183,3,0,0,0,0.00600061845118657,1,1,15.231805,14.08335,21.4155,23.5679,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C1,4,0.8,0.032,0.018,0.8,0.179156843576149,0.223498989918903,1.2935774025185,0.0117960345339646,1.29399026372719,0.725666286176828,0.0593381370041017,4,0,0,0,0.00600020570722111,1,1,15.52243,15.2061,21.9414,23.9589,7.35,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C2,4,0.8,0.032,0.018,0.8,0.179156843576149,0.223498989918903,1.39806995245855,0.0108350934043113,1.3984491807277,0.676683271053182,0.0725434835262155,8,0,0,0,0.00600009240404757,1,1,14.6653233333333,14.2276,20.67515,22.8508,6.58333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C3,4,0.8,0.032,0.018,0.8,0.179156843576149,0.223498989918903,1.23233599177713,0.0123109484652928,1.23276687497342,0.730621046025689,0.0500032431357673,3,0,0,0,0.00600000181212609,1,1,15.3996833333333,14.46435,21.66445,28.6489,6.98333333333333,2.7376104855259e-18,0.00678215738879839,0,0,0
full,速度扫描,场景一_平移热点,9,C4,4,0.8,0.032,0.018,0.8,0.179156843576149,0.223498989918903,1.23092516472418,0.0122403611566911,1.23135357736467,0.732803216833518,0.0497675651391428,3,0,0,0,0.00600055454150071,1,1,15.2996583333333,13.8856,23.21615,26.9503,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C1,4,1,0.04,0.018,1,0.179156843576149,0.223498989918903,1.2931705967109,0.0119549351350063,1.29358901944062,0.725640652532611,0.059280978452823,4,0,0,0,0.00600043208691416,1,1,15.7150066666667,15.18285,20.6252,24.3726,7.36666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C2,4,1,0.04,0.018,1,0.179156843576149,0.223498989918903,1.39132549862603,0.011893981703456,1.39174178798565,0.679069992590787,0.071764541650058,8,0,0,0,0.00600009403712294,1,1,14.47904,13.20765,22.03035,23.5063,6.56666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C3,4,1,0.04,0.018,1,0.179156843576149,0.223498989918903,1.22728012408018,0.0134386710143525,1.22775047756568,0.73266823799482,0.0491534318484356,3,0,0,0,0.00600000299356088,1,1,15.9150766666667,15.44635,22.5176,25.8656,6.91666666666667,0,0.00678215738879839,0,0,0
full,速度扫描,场景一_平移热点,9,C4,4,1,0.04,0.018,1,0.179156843576149,0.223498989918903,1.22534483303305,0.0135972714101289,1.2258207375324,0.734937190427112,0.0488242256640421,3,0,0,0,0.0060005557557488,1,1,15.26446,14.2444,24.58145,26.4749,6.81666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C1,4,1.25,0.05,0.018,1.25,0.179156843576149,0.223498989918903,1.29317174847079,0.0119547489017412,1.29359016468236,0.725640652532611,0.0592811403594969,4,0,0,0,0.0060004323354685,1,1,15.4571366666667,15.0043,22.5378,23.6464,7.36666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C2,4,1.25,0.05,0.018,1.25,0.179156843576149,0.223498989918903,1.39132423599518,0.0118939561590415,1.39174052446075,0.679069992590787,0.0717643950326027,8,0,0,0,0.00600009241905103,1,1,15.733435,15.1344,21.342,24.3291,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C3,4,1.25,0.05,0.018,1.25,0.179156843576149,0.223498989918903,1.22706628406318,0.0136852150010583,1.22754526658822,0.73242906477406,0.0491171646392128,3,0,0,0,0.00600000282242479,1,1,16.2192333333333,15.4025,22.80655,25.3207,6.8,0,0.00678215738879839,0,0,0
full,速度扫描,场景一_平移热点,9,C4,4,1.25,0.05,0.018,1.25,0.179156843576149,0.223498989918903,1.22509176330937,0.0139138159334501,1.22557874686704,0.734997382320215,0.0487810125250115,3,0,0,0,0.00600049153237195,1,1,16.002805,15.4184,23.8839,27.4222,6.71666666666667,1.76538606866741e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C1,4,1.5,0.06,0.018,1.5,0.179156843576149,0.223498989918903,1.2931733204454,0.0119549810481321,1.29359174478208,0.725640652532611,0.0592813613364194,4,0,0,0,0.00600038262976467,1,1,15.9830283333333,16.024,21.4499,26.6823,7.41666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C2,4,1.5,0.06,0.018,1.5,0.179156843576149,0.223498989918903,1.39132363235236,0.0118939428478913,1.39173992035203,0.679069992590787,0.0717643249371285,8,0,0,0,0.00600009241525215,1,1,15.0139466666667,14.4472,22.2253,23.1921,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C3,4,1.5,0.06,0.018,1.5,0.179156843576149,0.223498989918903,1.22706768958859,0.0136851813942243,1.22754667093738,0.73242906477406,0.0491174031033697,3,0,0,0,0.00600000179748407,1,1,15.5018166666667,14.73555,22.7406,25.3797,6.85,0,0.00678215738879839,0,0,0
full,速度扫描,场景一_平移热点,9,C4,4,1.5,0.06,0.018,1.5,0.179156843576149,0.223498989918903,1.22509643717867,0.0139141164795616,1.22558343125545,0.734997382320215,0.04878181096256,3,0,0,0,0.00600050751220581,1,1,15.3017016666667,15.75685,20.65325,22.7011,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C1,4,2,0.08,0.018,2,0.179156843576149,0.223498989918903,1.29317301890474,0.0119549064676328,1.29359144063111,0.725640652532611,0.0592813189480586,4,0,0,0,0.00600035838351891,1,1,15.7647933333333,15.27685,22.04175,27.8143,7.5,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C2,4,2,0.08,0.018,2,0.179156843576149,0.223498989918903,1.39132434860777,0.011893963153436,1.39174063731814,0.679069992590787,0.0717644081092565,8,0,0,0,0.00600009243428867,1,1,14.83679,14.93845,19.08695,22.6246,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,9,C3,4,2,0.08,0.018,2,0.179156843576149,0.223498989918903,1.22706712550367,0.0136852372511267,1.22754610880746,0.73242906477406,0.0491173073997716,3,0,0,0,0.00600000180141193,1,1,15.5975233333333,15.00095,22.82995,23.6732,6.81666666666667,0,0.00678215738879839,0,0,0
full,速度扫描,场景一_平移热点,9,C4,4,2,0.08,0.018,2,0.179156843576149,0.223498989918903,1.22509038989136,0.0139137013057036,1.22557736943706,0.734997382320215,0.0487807779013933,3,0,0,0,0.00600050482955543,1,1,15.3653983333333,14.84305,20.5464,25.3626,6.78333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C1,4,0.6,0.024,0.018,0.6,0.179565493376811,0.218728477817201,1.29738879375777,0.0120014164326911,1.29780884333291,0.724276276670342,0.0598710087641636,4,0,0,0,0.00600000773070447,1,1,15.25029,14.9239,20.28085,24.7698,7.23333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C2,4,0.6,0.024,0.018,0.6,0.179565493376811,0.218728477817201,1.41959714562291,0.0079801078888316,1.41987644939902,0.671555829332541,0.0749756197364029,8,0,0,0,0.00600007188168755,1,1,15.00193,14.1832,20.68845,24.1315,6.63333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C3,4,0.6,0.024,0.018,0.6,0.179565493376811,0.218728477817201,1.24646632559266,0.010261353212514,1.2468254729551,0.730110160496084,0.0523051611954962,3,0,0,0,0.00600004054152789,1,1,14.9322816666667,14.9101,22.07335,24.8826,6.86666666666667,5.47183283926278e-18,0.00689104724641279,0,0,0
full,速度扫描,场景一_平移热点,10,C4,4,0.6,0.024,0.018,0.6,0.179565493376811,0.218728477817201,1.24937400737669,0.0101780806498384,1.24973024019943,0.729029137290202,0.0527663837187459,3,0,0,0,0.00600061845118664,1,1,14.630085,14.82925,20.94705,23.6896,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C1,4,0.8,0.032,0.018,0.8,0.179565493376811,0.218728477817201,1.29394144498948,0.0127847751470908,1.29438891211963,0.725903790566826,0.0593892404197412,4,0,0,0,0.00600006130863917,1,1,14.9318183333333,14.4593,19.3706,26.3478,7.08333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C2,4,0.8,0.032,0.018,0.8,0.179565493376811,0.218728477817201,1.39761873735017,0.0109979962577938,1.39800366721919,0.676357358996694,0.0724916322778841,8,0,0,0,0.0060000451239479,1,1,15.3306233333333,14.3772,22.10715,25.8905,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C3,4,0.8,0.032,0.018,0.8,0.179565493376811,0.218728477817201,1.23113776301907,0.0124853168511502,1.23157474910886,0.734075491631659,0.049803150952462,3,0,0,0,0.00600004069703246,1,1,16.6895083333333,16.0055,24.03845,26.3175,6.93333333333333,8.06460069080819e-18,0.00689104724641279,0,0,0
full,速度扫描,场景一_平移热点,10,C4,4,0.8,0.032,0.018,0.8,0.179565493376811,0.218728477817201,1.23192867830535,0.0124067787974334,1.23236291556326,0.732861085690568,0.0499353158218878,3,0,0,0,0.00600055454150066,1,1,17.7474266666667,16.77135,24.1237,25.4229,6.8,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C1,4,1,0.04,0.018,1,0.179565493376811,0.218728477817201,1.2935626215843,0.0129158902335011,1.29401467774247,0.725689680209341,0.0593360611619456,4,0,0,0,0.0060000612596719,1,1,17.9067416666667,17.66185,24.3633,28.6941,7.06666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C2,4,1,0.04,0.018,1,0.179565493376811,0.218728477817201,1.39112594555692,0.0120082301519502,1.39154623361224,0.679457307150755,0.071741365708758,8,0,0,0,0.00600010157362428,1,1,16.1183266666667,15.67535,20.70085,26.0597,6.58333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C3,4,1,0.04,0.018,1,0.179565493376811,0.218728477817201,1.2259230949017,0.0136520282555059,1.22640091589064,0.735424126670758,0.0489228240139924,3,0,0,0,0.00600004069390978,1,1,16.23658,15.8481,21.06385,25.6185,6.88333333333333,0,0.00689104724641279,0,0,0
full,速度扫描,场景一_平移热点,10,C4,4,1,0.04,0.018,1,0.179565493376811,0.218728477817201,1.22623936977341,0.0137173005748387,1.22671947529352,0.734871025677966,0.0489766674791771,3,0,0,0,0.0060005557557488,1,1,16.521265,15.7863,22.31425,26.0665,6.8,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C1,4,1.25,0.05,0.018,1.25,0.179565493376811,0.218728477817201,1.29356276086531,0.0129159264326153,1.29401481829045,0.725689680209341,0.0593360807229828,4,0,0,0,0.00600006132164435,1,1,16.4735783333333,15.6487,22.24005,26.5479,7.06666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C2,4,1.25,0.05,0.018,1.25,0.179565493376811,0.218728477817201,1.39112292586642,0.0120081710708528,1.3915432118539,0.679457307150755,0.0717410149467008,8,0,0,0,0.00600004514918634,1,1,15.0699466666667,14.93915,20.3297,22.2698,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C3,4,1.25,0.05,0.018,1.25,0.179565493376811,0.218728477817201,1.22586858449142,0.0139055869923654,1.22635528003615,0.735407386335423,0.0489135380305504,3,0,0,0,0.00600004078851736,1,1,17.2958533333333,17.6339,22.8902,24.6159,6.91666666666667,9.04292374488691e-18,0.00689104724641279,0,0,0
full,速度扫描,场景一_平移热点,10,C4,4,1.25,0.05,0.018,1.25,0.179565493376811,0.218728477817201,1.22593892547703,0.0141070716317655,1.22643267298414,0.735057388670557,0.0489255204614763,3,0,0,0,0.00600049153237196,1,1,15.6157433333333,15.1728,21.65035,26.5529,6.71666666666667,8.88012401242463e-17,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C1,4,1.5,0.06,0.018,1.5,0.179565493376811,0.218728477817201,1.29356169274299,0.0129160362619296,1.29401375401216,0.725689680209341,0.0593359307125589,4,0,0,0,0.0060000614298561,1,1,16.2750533333333,16.15765,21.57605,24.887,7.08333333333333,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C2,4,1.5,0.06,0.018,1.5,0.179565493376811,0.218728477817201,1.39111828148762,0.0120080635461013,1.39153856371173,0.679457307150755,0.071740475460297,8,0,0,0,0.00600004512369261,1,1,15.68098,15.94695,20.07055,22.0038,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C3,4,1.5,0.06,0.018,1.5,0.179565493376811,0.218728477817201,1.22586681656996,0.0139053762291481,1.22635350473798,0.735407386335423,0.0489132368312341,3,0,0,0,0.00600004125690839,1,1,15.642595,15.20945,19.6274,25.4274,6.83333333333333,0,0.00689104724641279,0,0,0
full,速度扫描,场景一_平移热点,10,C4,4,1.5,0.06,0.018,1.5,0.179565493376811,0.218728477817201,1.22594359896834,0.0141073766618543,1.2264373571515,0.735057388670557,0.0489263164763919,3,0,0,0,0.00600050751220592,1,1,15.689965,15.10635,21.72185,31.4332,6.75,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C1,4,2,0.08,0.018,2,0.179565493376811,0.218728477817201,1.29356230669274,0.0129162378090268,1.29401437501606,0.725689680209341,0.0593360169376196,4,0,0,0,0.00600006158222564,1,1,16.163015,15.66455,22.96025,24.3766,7.2,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C2,4,2,0.08,0.018,2,0.179565493376811,0.218728477817201,1.3911188554725,0.0120081032441976,1.39153913908605,0.679457307150755,0.0717405421340277,8,0,0,0,0.00600004512366219,1,1,15.397295,15.27425,19.8487,21.5937,6.65,0,NaN,0,0,0
full,速度扫描,场景一_平移热点,10,C3,4,2,0.08,0.018,2,0.179565493376811,0.218728477817201,1.22586709041531,0.0139055497495187,1.22635378465655,0.735407386335423,0.0489132834861625,3,0,0,0,0.00600004064867193,1,1,15.90914,15.8025,20.2503,22.0897,6.85,0,0.00689104724641279,0,0,0
full,速度扫描,场景一_平移热点,10,C4,4,2,0.08,0.018,2,0.179565493376811,0.218728477817201,1.22593755313089,0.0141069534973135,1.2264312965033,0.735057388670557,0.0489252867134237,3,0,0,0,0.0060005048295555,1,1,15.4235783333333,15.17085,19.5933,28.5206,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C1,4,0.6,0.024,0.018,0.6,0.178412006910151,0.220206457318422,2.34345197585971,0.0238823166468049,2.34428785694235,0.537535664155552,0.144313751711242,8,0,0,0,0.0482749177306167,0,1,18.039575,18.44185,22.04435,24.8216,8.21666666666667,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C2,4,0.6,0.024,0.018,0.6,0.178412006910151,0.220206457318422,1.99528884505564,0.0229110617933213,1.99609073221841,0.609139287051302,0.122571367318145,6,0,0,0,0.0738539594425912,0,1,17.6555466666667,17.26025,22.8481,26.0817,7.93333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C3,4,0.6,0.024,0.018,0.6,0.178412006910151,0.220206457318422,1.63298685707206,0.0261083999874187,1.63390065107162,0.674360153492888,0.0947912106676909,2,0,0,0,0.101742109455568,0,1,16.3221166666667,16.0588,21.67265,23.7895,7.13333333333333,1.04083408558608e-17,0.0348058027852948,0,0,0
full,速度扫描,场景二_转弯热点,1,C4,4,0.6,0.024,0.018,0.6,0.178412006910151,0.220206457318422,1.57588533678247,0.0220085876649902,1.57665563735074,0.695784727950946,0.0896308072875615,2,0,0,0,0.0738950474797251,0,1,16.1687283333333,15.35085,20.8273,24.4575,7.4,3.81639164714898e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C1,4,0.8,0.032,0.018,0.8,0.178412006910151,0.220206457318422,2.2738756105559,0.0306779340559563,2.27494933824786,0.549114675538098,0.140238556911347,8,0,0,0,0.0475090625652395,0,1,17.459345,16.95285,23.94895,25.7516,8,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C2,4,0.8,0.032,0.018,0.8,0.178412006910151,0.220206457318422,1.94158645843232,0.0266811468661301,1.94252029857263,0.618679524701832,0.118864209538381,6,0,0,0,0.0738544500491437,0,1,16.4091283333333,15.71395,22.2397,25.3559,7.91666666666667,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C3,4,0.8,0.032,0.018,0.8,0.178412006910151,0.220206457318422,1.56651598572966,0.0292259348982399,1.5675388934511,0.685777969502531,0.0887554266743161,2,0,0,0,0.101742151955926,0,1,15.27883,14.5606,21.7191,23.1833,6.93333333333333,2.08166817117217e-17,0.0348058027852948,0,0,0
full,速度扫描,场景二_转弯热点,1,C4,4,0.8,0.032,0.018,0.8,0.178412006910151,0.220206457318422,1.50804387226888,0.0245597032761704,1.50890346188355,0.706945921570505,0.0830842376133618,2,0,0,0,0.0738950477033073,0,1,15.585195,15.0581,21.85595,24.1612,6.93333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C1,4,1,0.04,0.018,1,0.178412006910151,0.220206457318422,2.25587983318292,0.0354686690438131,2.25712123659946,0.552235057956816,0.139165093402384,7,0,0,0,0.0472072337305326,0,1,17.0568233333333,16.54425,24.4044,27.6185,8.1,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C2,4,1,0.04,0.018,1,0.178412006910151,0.220206457318422,1.91443221441835,0.0300723259543569,1.91548474582675,0.624503907297632,0.116944985252118,6,0,0,0,0.0738532531393347,0,1,16.1649216666667,15.7028,21.01865,23.0066,8.1,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C3,4,1,0.04,0.018,1,0.178412006910151,0.220206457318422,1.52730663888545,0.0317277585137287,1.52841711043343,0.693365354592313,0.084994333046796,2,0,0,0,0.101742252808555,0,1,15.5329916666667,15.14085,20.75845,22.5897,6.81666666666667,0,0.0348058027852948,0,0,0
full,速度扫描,场景二_转弯热点,1,C4,4,1,0.04,0.018,1,0.178412006910151,0.220206457318422,1.46849889437247,0.0267408516878891,1.46943482418155,0.715732953998334,0.0790184002296511,2,0,0,0,0.0738950430358725,0,1,14.1606566666667,13.7959,20.0649,22.7783,6.66666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C1,4,1.25,0.05,0.018,1.25,0.178412006910151,0.220206457318422,2.23860305802421,0.0391907550730145,2.23997473445176,0.552962161212694,0.138126670013611,7,0,0,0,0.0472432274099123,0,1,17.14272,16.32305,25.00795,26.7722,8.31666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C2,4,1.25,0.05,0.018,1.25,0.178412006910151,0.220206457318422,1.89520144366868,0.0336604675536568,1.89637956003306,0.627423443045244,0.115566503493834,6,0,0,0,0.0738522938870854,0,1,17.3120233333333,15.8768,24.4401,25.8368,8.25,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C3,4,1.25,0.05,0.018,1.25,0.178412006910151,0.220206457318422,1.50150867461031,0.0349592062726395,1.50273224682985,0.69762632471448,0.082426152274732,2,0,0,0,0.101742242270246,0,1,14.4576666666667,13.60665,19.5431,20.0707,6.83333333333333,1.04083408558608e-17,0.0348058027852948,0,0,0
full,速度扫描,场景二_转弯热点,1,C4,4,1.25,0.05,0.018,1.25,0.178412006910151,0.220206457318422,1.44182866690331,0.0292821906840439,1.44285354357725,0.719255317796764,0.0761538166062647,2,0,0,0,0.0738950432321815,0,1,15.10124,15.1979,19.37435,22.8334,6.7,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C1,4,1.5,0.06,0.018,1.5,0.178412006910151,0.220206457318422,2.22506311335172,0.0410694829689425,2.22650054525564,0.557073356260098,0.137307360416358,7,0,0,0,0.0472434786867986,0,1,17.3848533333333,16.858,24.35905,27.7951,8.13333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C2,4,1.5,0.06,0.018,1.5,0.178412006910151,0.220206457318422,1.90050470908996,0.0376141533928266,1.90182120445871,0.62612565433148,0.115948283673418,5,0,0,0,0.073851111259798,0,1,16.7676866666667,16.19105,21.93575,23.8445,8.16666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C3,4,1.5,0.06,0.018,1.5,0.178412006910151,0.220206457318422,1.49066610027788,0.0382940774087908,1.49200639298719,0.701735579366252,0.0813225737825005,2,0,0,0,0.101742226613768,0,1,14.9486233333333,14.50455,20.0691,21.114,6.85,0,0.0348058027852948,0,0,0
full,速度扫描,场景二_转弯热点,1,C4,4,1.5,0.06,0.018,1.5,0.178412006910151,0.220206457318422,1.42900372154739,0.0314680638157952,1.43010510378094,0.723545568383554,0.0747372376692861,2,0,0,0,0.0738950402745462,0,1,15.8772266666667,15.48235,20.23305,23.9734,6.88333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C1,4,2,0.08,0.018,2,0.178412006910151,0.220206457318422,2.3329981907545,0.0521435899499321,2.33482321640275,0.536388066694193,0.143708834736145,7,0,0,0,0.0472371934751598,0,1,17.5686533333333,16.4606,23.04115,25.8218,8.18333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C2,4,2,0.08,0.018,2,0.178412006910151,0.220206457318422,1.91870739524899,0.0428083353137969,1.92020568698497,0.62133075469187,0.117249232788372,5,0,0,0,0.0738539378226156,0,1,16.29961,15.8745,21.1153,21.9405,8.08333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,1,C3,4,2,0.08,0.018,2,0.178412006910151,0.220206457318422,1.58361309335519,0.055324559941489,1.58554945295314,0.680251177781594,0.0903464307977837,3,0,0,0,0.101742275968078,0,1,15.0384,14.80045,20.25765,20.952,6.86666666666667,9.71445146547012e-17,0.0348058027852948,0,0,0
full,速度扫描,场景二_转弯热点,1,C4,4,2,0.08,0.018,2,0.178412006910151,0.220206457318422,1.42292657002329,0.0322265159180303,1.42405449808043,0.725078299429341,0.0740565245991224,2,0,0,0,0.0738950263545022,0,1,15.147095,14.4707,20.21095,25.292,6.75,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C1,4,0.6,0.024,0.018,0.6,0.181337071598594,0.2221699108739,2.34202105612879,0.0233999495950705,2.34284005436462,0.534973216567712,0.144231100220417,8,0,0,0,0.0416668424725959,0,1,16.1679683333333,16.20635,21.0221,21.837,8.08333333333333,6.44356096257681e-13,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C2,4,0.6,0.024,0.018,0.6,0.181337071598594,0.2221699108739,1.98702142223621,0.0228942495752374,1.98782272097135,0.609660553868535,0.122007990336353,6,0,0,0,0.0739806912470619,0,1,16.8264566666667,16.1659,22.9663,25.1869,8.06666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C3,4,0.6,0.024,0.018,0.6,0.181337071598594,0.2221699108739,1.6240935707159,0.0262157361896852,1.62501112148254,0.675444386896005,0.0940061284203175,2,0,0,0,0.100152955096543,0,1,15.9035683333333,15.0916,21.69065,24.0606,7.25,0,0.0347796313015744,0,0,0
full,速度扫描,场景二_转弯热点,2,C4,4,0.6,0.024,0.018,0.6,0.181337071598594,0.2221699108739,1.56674113588588,0.022016111957184,1.56751169980438,0.696420547514368,0.0887765637245746,2,0,0,0,0.0738950474797253,0,1,15.5215633333333,14.7056,21.25935,22.8363,7.46666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C1,4,0.8,0.032,0.018,0.8,0.181337071598594,0.2221699108739,2.27037711176593,0.0297265905131391,2.27141754243389,0.547821797798548,0.140030512858487,8,0,0,0,0.0416667287016588,0,1,16.9101333333333,16.77035,21.96905,25.5029,8.18333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C2,4,0.8,0.032,0.018,0.8,0.181337071598594,0.2221699108739,1.93627103473934,0.0267684219099953,1.93720792950619,0.619613138273957,0.118490969758464,6,0,0,0,0.0739793410567802,0,1,17.7625283333333,17.98855,22.7137,27.1989,7.91666666666667,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C3,4,0.8,0.032,0.018,0.8,0.181337071598594,0.2221699108739,1.55862368541865,0.0291982666674103,1.55964562475201,0.686776878086532,0.088011291466624,2,0,0,0,0.100143708573886,0,1,15.4494166666667,14.83305,21.0514,22.7927,7.01666666666667,4.85722573273506e-17,0.0347796313015744,0,0,0
full,速度扫描,场景二_转弯热点,2,C4,4,0.8,0.032,0.018,0.8,0.181337071598594,0.2221699108739,1.50038618832523,0.0246011833416521,1.50124722974219,0.708506203330309,0.0823125900094633,2,0,0,0,0.0738950477033074,0,1,14.7146866666667,14.39695,19.4035,20.193,6.93333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C1,4,1,0.04,0.018,1,0.181337071598594,0.2221699108739,2.25866191311878,0.0343937995679787,2.25986569610366,0.549363439180112,0.139331587303903,7,0,0,0,0.0416667208195422,0,1,17.7340383333333,16.6007,25.5234,26.9314,8.1,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C2,4,1,0.04,0.018,1,0.181337071598594,0.2221699108739,1.90737280403504,0.0299290030587736,1.9084203191421,0.62478767493208,0.116440855097754,6,0,0,0,0.0739792379999637,0,1,17.9260433333333,17.48165,22.87345,29.804,8.08333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C3,4,1,0.04,0.018,1,0.181337071598594,0.2221699108739,1.52014622697732,0.0314613976456601,1.52124737589492,0.694775134405742,0.0842893614378524,2,0,0,0,0.100143666382067,0,1,15.2764866666667,14.65225,20.7618,21.8347,6.95,0,0.0347796313015744,0,0,0
full,速度扫描,场景二_转弯热点,2,C4,4,1,0.04,0.018,1,0.181337071598594,0.2221699108739,1.46170304017112,0.0266375961431713,1.46263535603613,0.716004570329103,0.0782984248766488,2,0,0,0,0.0738950430358728,0,1,14.7615833333333,13.7957,21.7896,24.4947,6.73333333333333,3.12250225675825e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C1,4,1.25,0.05,0.018,1.25,0.181337071598594,0.2221699108739,2.24241922945971,0.0380048157326459,2.24374939801035,0.548998775834996,0.138356712256064,7,0,0,0,0.0416667177165179,0,1,17.1694316666667,16.7298,22.985,25.2608,8.13333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C2,4,1.25,0.05,0.018,1.25,0.181337071598594,0.2221699108739,1.88866651757932,0.0334872660859487,1.88983857189232,0.627542924250677,0.115094314781259,6,0,0,0,0.0739791387803155,0,1,17.0370366666667,16.2413,25.1541,27.299,8.1,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C3,4,1.25,0.05,0.018,1.25,0.181337071598594,0.2221699108739,1.49355685202688,0.0338353794973038,1.49474109030929,0.698437591879557,0.0816182590014443,2,0,0,0,0.100143678993378,0,1,15.8816166666667,15.62545,20.49875,25.5184,6.81666666666667,0,0.0347796313015744,0,0,0
full,速度扫描,场景二_转弯热点,2,C4,4,1.25,0.05,0.018,1.25,0.181337071598594,0.2221699108739,1.43567021329627,0.02916194034227,1.43669088120824,0.719595894719202,0.075476903025031,2,0,0,0,0.0738950432321814,0,1,17.4767566666667,17.19445,21.9213,23.885,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C1,4,1.5,0.06,0.018,1.5,0.181337071598594,0.2221699108739,2.22436596578535,0.0405958588047494,2.22578682084352,0.555816931022045,0.137265043249916,7,0,0,0,0.0416667255163166,0,1,19.345445,19.02225,25.1817,28.7479,8.03333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C2,4,1.5,0.06,0.018,1.5,0.181337071598594,0.2221699108739,1.89510934344732,0.0374844853983657,1.89642130043626,0.626620215193155,0.115559862089312,5,0,0,0,0.0739792421046709,0,1,18.5833833333333,18.3288,22.6741,25.9527,8.2,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C3,4,1.5,0.06,0.018,1.5,0.181337071598594,0.2221699108739,1.48412120899021,0.038519665771285,1.48546939729221,0.703485718169064,0.0806491133562487,2,0,0,0,0.100143673597522,0,1,16.64232,16.3443,20.80835,23.0336,6.83333333333333,0,0.0347796313015744,0,0,0
full,速度扫描,场景二_转弯热点,2,C4,4,1.5,0.06,0.018,1.5,0.181337071598594,0.2221699108739,1.42324689157533,0.031300798930509,1.4243424195379,0.724329086881482,0.0740925605458091,2,0,0,0,0.0738950402745464,0,1,15.8938933333333,15.66755,20.7044,21.6705,6.83333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C1,4,2,0.08,0.018,2,0.181337071598594,0.2221699108739,2.29597624699593,0.0487735299942671,2.29768332054573,0.539275263301625,0.141545740964695,7,0,0,0,0.0416667249540277,0,1,18.5516333333333,17.76865,22.8119,24.5998,8.1,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C2,4,2,0.08,0.018,2,0.181337071598594,0.2221699108739,1.91797794939837,0.0429456347187609,1.91948104661353,0.621104014468579,0.117197376927209,5,0,0,0,0.0739792462244326,0,1,17.62268,17.53375,23.23875,24.3469,8.08333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,2,C3,4,2,0.08,0.018,2,0.181337071598594,0.2221699108739,1.58965997094742,0.0564574418708666,1.5916359814129,0.680189931532143,0.0909024688944282,3,0,0,0,0.100143691620475,0,1,16.5304033333333,16.48325,20.2374,23.2837,6.83333333333333,1.38777878078145e-17,0.0347796313015744,0,0,0
full,速度扫描,场景二_转弯热点,2,C4,4,2,0.08,0.018,2,0.181337071598594,0.2221699108739,1.41729819152203,0.0322659886810129,1.41842750112587,0.724874337373468,0.0734204503346718,2,0,0,0,0.0738950263545024,0,1,16.44371,15.97825,20.849,22.6784,6.76666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C1,4,0.6,0.024,0.018,0.6,0.179597689731196,0.217590606705941,2.37685710422819,0.0244714280971657,2.37771360421159,0.529876478408663,0.146229993751107,8,0,0,0,0.0416821151217556,0,1,18.2293116666667,17.4343,24.9369,29.5647,8.03333333333333,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C2,4,0.6,0.024,0.018,0.6,0.179597689731196,0.217590606705941,2.00144299545816,0.0228263521992543,2.00224191778513,0.609423524393382,0.122989061544573,6,0,0,0,0.0738675452684713,0,1,16.1296366666667,15.51415,21.5391,22.8704,8,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C3,4,0.6,0.024,0.018,0.6,0.179597689731196,0.217590606705941,1.64125001650558,0.0261328315068455,1.64216466560832,0.674891930390763,0.0955148833624295,2,0,0,0,0.101590166205985,0,1,15.5021033333333,14.86035,21.42805,23.8874,7.15,0,0.0345890451706058,0,0,0
full,速度扫描,场景二_转弯热点,3,C4,4,0.6,0.024,0.018,0.6,0.179597689731196,0.217590606705941,1.58473562784262,0.022003949522499,1.5855057660759,0.694544696290481,0.0904499113654758,2,0,0,0,0.0738950474797252,0,1,16.4003333333333,15.62525,21.793,22.4487,7.43333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C1,4,0.8,0.032,0.018,0.8,0.179597689731196,0.217590606705941,2.3059807739049,0.0306021254922094,2.30705184829713,0.541857840989445,0.14213352489963,8,0,0,0,0.0416904103500627,0,1,17.6206583333333,17.16055,23.12115,26.1061,8.03333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C2,4,0.8,0.032,0.018,0.8,0.179597689731196,0.217590606705941,1.94682000047069,0.0265753145052356,1.94775013647837,0.618236404504214,0.119230558204781,6,0,0,0,0.0738668496025364,0,1,18.80507,17.97235,26.7923,28.4415,7.98333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C3,4,0.8,0.032,0.018,0.8,0.179597689731196,0.217590606705941,1.57305825279328,0.0290611782889994,1.57407539403339,0.686254721519573,0.089367575487609,2,0,0,0,0.101591848224053,0,1,15.67244,15.42945,19.9434,21.1659,6.95,6.93889390390723e-18,0.0345890451706058,0,0,0
full,速度扫描,场景二_转弯热点,3,C4,4,0.8,0.032,0.018,0.8,0.179597689731196,0.217590606705941,1.51560851682332,0.0245954475876974,1.51646935748889,0.70581292543256,0.0838395369085148,2,0,0,0,0.0738950477033071,0,1,16.9754383333333,16.4173,22.7891,23.5354,6.88333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C1,4,1,0.04,0.018,1,0.179597689731196,0.217590606705941,2.2847735257713,0.0351364210671315,2.28600330050865,0.547943770451583,0.140884650565041,7,0,0,0,0.0416915067051638,0,1,18.2612216666667,17.51015,24.44635,26.9152,8.06666666666667,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C2,4,1,0.04,0.018,1,0.179597689731196,0.217590606705941,1.91996085039333,0.0301251944349791,1.92101523219856,0.624252533093396,0.117338286626891,6,0,0,0,0.0738673993513364,0,1,20.5750033333333,20.0124,25.6411,28.6882,8.1,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C3,4,1,0.04,0.018,1,0.179597689731196,0.217590606705941,1.53306463631703,0.0316509614382707,1.53417241996737,0.694446669346874,0.0855570176778578,2,0,0,0,0.10159202746543,0,1,16.421765,15.76385,21.63725,24.031,6.95,4.85722573273506e-17,0.0345890451706058,0,0,0
full,速度扫描,场景二_转弯热点,3,C4,4,1,0.04,0.018,1,0.179597689731196,0.217590606705941,1.47525299504974,0.0268121523590467,1.47619142038231,0.71522791380844,0.0797275104306825,2,0,0,0,0.0738950430358724,0,1,15.1221466666667,14.97565,20.25755,21.11,6.71666666666667,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C1,4,1.25,0.05,0.018,1.25,0.179597689731196,0.217590606705941,2.27465165597458,0.0392445488955846,2.27602521518593,0.547038096612516,0.140284663933334,7,0,0,0,0.0416913496875101,0,1,18.0768333333333,17.80175,22.15435,24.68,8.13333333333333,4.5102810375397e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C2,4,1.25,0.05,0.018,1.25,0.179597689731196,0.217590606705941,1.90139660953967,0.0337947371753816,1.9025794253408,0.627477736770033,0.116012367850616,6,0,0,0,0.07386743394,0,1,18.4054266666667,18.0007,23.24365,27.0111,8.15,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C3,4,1.25,0.05,0.018,1.25,0.179597689731196,0.217590606705941,1.50663498164577,0.0349936999073512,1.50785976114252,0.698422724881283,0.0829428057724616,2,0,0,0,0.101591928065066,0,1,15.9597366666667,15.2336,20.37385,24.1547,6.88333333333333,4.85722573273506e-17,0.0345890451706058,0,0,0
full,速度扫描,场景二_转弯热点,3,C4,4,1.25,0.05,0.018,1.25,0.179597689731196,0.217590606705941,1.44795870517995,0.029348921569771,1.44898591743489,0.71907683336673,0.0768216837117703,2,0,0,0,0.0738950432321817,0,1,14.821275,14.5195,19.6091,23.1055,6.68333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C1,4,1.5,0.06,0.018,1.5,0.179597689731196,0.217590606705941,2.31795811741629,0.0456100268339422,2.31955446835548,0.537225102402444,0.142834034082394,7,0,0,0,0.0416918048951255,0,1,17.4766183333333,16.84465,23.52945,26.1839,8.15,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C2,4,1.5,0.06,0.018,1.5,0.179597689731196,0.217590606705941,1.90627405961492,0.0378212043077095,1.90759780176569,0.625992815181984,0.116362194586103,5,0,0,0,0.0738674815208226,0,1,17.5060533333333,16.6019,24.756,27.1163,8.08333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C3,4,1.5,0.06,0.018,1.5,0.179597689731196,0.217590606705941,1.49433399018588,0.0380478563799772,1.49566566515918,0.703346520179865,0.0816975673143143,2,0,0,0,0.10159190941845,0,1,16.482765,15.93825,22.68525,23.3474,6.78333333333333,0,0.0345890451706058,0,0,0
full,速度扫描,场景二_转弯热点,3,C4,4,1.5,0.06,0.018,1.5,0.179597689731196,0.217590606705941,1.43472973680165,0.0316218256107706,1.43583650069803,0.723289678328557,0.0753729943813195,2,0,0,0,0.0738950402745461,0,1,16.3448783333333,15.81145,21.4538,22.5716,6.93333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C1,4,2,0.08,0.018,2,0.179597689731196,0.217590606705941,2.36230032730637,0.0520016747509049,2.36412038592266,0.530263946621043,0.145398067812993,8,0,0,0,0.0416914319115112,0,1,17.7516416666667,17.2707,23.4444,25.192,8.16666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C2,4,2,0.08,0.018,2,0.179597689731196,0.217590606705941,1.92508551454285,0.0430475142309463,1.92659217754093,0.620910081749617,0.117701676188969,5,0,0,0,0.0738674235472678,0,1,17.6478133333333,16.63275,24.8006,27.3362,8.1,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,3,C3,4,2,0.08,0.018,2,0.179597689731196,0.217590606705941,1.58469211730366,0.0553993910234175,1.58663109598948,0.682954818577264,0.0904459025626543,3,0,0,0,0.101591953941091,0,1,16.265165,15.25705,22.93785,26.6094,6.81666666666667,1.73472347597681e-17,0.0345890451706058,0,0,0
full,速度扫描,场景二_转弯热点,3,C4,4,2,0.08,0.018,2,0.179597689731196,0.217590606705941,1.42852821676503,0.0323977557950044,1.42966213821786,0.724797665795477,0.0746841992306899,2,0,0,0,0.0738950263545024,0,1,15.0812716666667,14.43415,20.8528,25.7347,6.76666666666667,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C1,4,0.6,0.024,0.018,0.6,0.18169803444022,0.21880702307865,2.33425565171109,0.0254838149561499,2.33514758523455,0.538783880714553,0.143781733415028,8,0,0,0,0.0434431547859915,0,1,17.474985,16.61865,26.3407,27.7951,8.11666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C2,4,0.6,0.024,0.018,0.6,0.18169803444022,0.21880702307865,1.99607894033608,0.0228025806713159,1.99687703065957,0.610199648989566,0.122625072236119,6,0,0,0,0.0737141285245484,0,1,17.26685,17.00285,23.16425,25.6918,8.03333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C3,4,0.6,0.024,0.018,0.6,0.18169803444022,0.21880702307865,1.63598463441383,0.0261196498969742,1.63689882216023,0.674311102920112,0.0950543874607728,2,0,0,0,0.0995393266805382,0,1,16.4954633333333,15.18535,22.95755,26.7438,7.11666666666667,0,0.0346695957404417,0,0,0
full,速度扫描,场景二_转弯热点,4,C4,4,0.6,0.024,0.018,0.6,0.18169803444022,0.21880702307865,1.5788206464721,0.0220259945053849,1.57959155627979,0.695916549134301,0.0899033005132765,2,0,0,0,0.0738950474797251,0,1,15.942175,15.28885,22.0583,25.0398,7.41666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C1,4,0.8,0.032,0.018,0.8,0.18169803444022,0.21880702307865,2.26458098465547,0.0316658308301286,2.26568928873453,0.550104112377107,0.139685154590255,7,0,0,0,0.0440388053304365,0,1,17.6310666666667,17.1449,24.03315,27.6504,8.16666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C2,4,0.8,0.032,0.018,0.8,0.18169803444022,0.21880702307865,1.94270169291961,0.0265653751295933,1.94363148104915,0.618637656941242,0.118942370712203,6,0,0,0,0.0737143378052421,0,1,17.9718166666667,16.86425,25.0739,26.6748,7.9,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C3,4,0.8,0.032,0.018,0.8,0.18169803444022,0.21880702307865,1.5686334258944,0.0291057741534836,1.56965212798977,0.685905390276487,0.0889540130266881,2,0,0,0,0.0995390916370087,0,1,15.8503566666667,14.8699,21.47725,23.7459,6.98333333333333,2.77555756156289e-17,0.0346695957404417,0,0,0
full,速度扫描,场景二_转弯热点,4,C4,4,0.8,0.032,0.018,0.8,0.18169803444022,0.21880702307865,1.51066434476115,0.0245968687602,1.51152523516776,0.706779953036588,0.0833466560896802,2,0,0,0,0.0738950477033072,0,1,16.1247566666667,15.74165,22.21255,26.9693,6.91666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C1,4,1,0.04,0.018,1,0.18169803444022,0.21880702307865,2.24679980151657,0.0363115435549021,2.24807070554099,0.553755385092672,0.138620306451069,7,0,0,0,0.04426840769495,0,1,17.32165,16.3954,24.91425,26.7406,8.2,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C2,4,1,0.04,0.018,1,0.18169803444022,0.21880702307865,1.91610373484569,0.0300669803528321,1.91715607915804,0.624150574431661,0.117064034824565,6,0,0,0,0.0737143428545489,0,1,17.7186733333333,17.7476,23.21665,24.9048,8.08333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C3,4,1,0.04,0.018,1,0.18169803444022,0.21880702307865,1.52902907710809,0.0317696915475991,1.53014101631226,0.694168964239266,0.0851630433567306,2,0,0,0,0.099538960714613,0,1,16.0813766666667,15.4921,22.7909,27.2896,6.88333333333333,0,0.0346695957404417,0,0,0
full,速度扫描,场景二_转弯热点,4,C4,4,1,0.04,0.018,1,0.18169803444022,0.21880702307865,1.47088090350893,0.0267394486667818,1.47181678421227,0.715596501202737,0.0792692104611095,2,0,0,0,0.0738950430358724,0,1,15.9566966666667,15.68365,21.46165,25.9134,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C1,4,1.25,0.05,0.018,1.25,0.18169803444022,0.21880702307865,2.23367716891498,0.0403355463181418,2.23508891303611,0.554261135374949,0.137829165336037,7,0,0,0,0.0443369563983282,0,1,18.1620166666667,17.5438,24.79265,28.3462,8.43333333333333,2.42861286636753e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C2,4,1.25,0.05,0.018,1.25,0.18169803444022,0.21880702307865,1.89608090269997,0.0335982405943223,1.89725684112077,0.627102593600439,0.115629902621734,6,0,0,0,0.0737141034702405,0,1,17.8695416666667,17.42355,23.2543,27.9577,8.2,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C3,4,1.25,0.05,0.018,1.25,0.18169803444022,0.21880702307865,1.50266891928648,0.0347754663398287,1.50388606060837,0.697864122212823,0.0825433703581747,2,0,0,0,0.0995389618873296,0,1,15.5729216666667,14.62195,21.47985,27.3804,6.85,4.16333634234434e-17,0.0346695957404417,0,0,0
full,速度扫描,场景二_转弯热点,4,C4,4,1.25,0.05,0.018,1.25,0.18169803444022,0.21880702307865,1.44399661344893,0.029282077408036,1.44502148615822,0.719382237678354,0.0763906815398826,2,0,0,0,0.0738950432321816,0,1,15.5565683333333,15.18325,21.8747,24.6886,6.7,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C1,4,1.5,0.06,0.018,1.5,0.18169803444022,0.21880702307865,2.28271193138673,0.0467770831715726,2.28434912929773,0.54364527733534,0.140762654345619,7,0,0,0,0.0442123037671861,0,1,18.6631733333333,17.9092,25.4299,31.1181,8.41666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C2,4,1.5,0.06,0.018,1.5,0.18169803444022,0.21880702307865,1.9031517896685,0.0376943638958923,1.90447109240486,0.625025553445326,0.116138376501714,5,0,0,0,0.0737143332833811,0,1,17.5272933333333,16.73915,23.96415,29.2062,8.28333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C3,4,1.5,0.06,0.018,1.5,0.18169803444022,0.21880702307865,1.49174094247387,0.0383152621681996,1.49308197664976,0.702824121510485,0.0814326411410684,2,0,0,0,0.099538998231694,0,1,15.8863283333333,15.2917,21.59235,22.4952,6.83333333333333,0,0.0346695957404417,0,0,0
full,速度扫描,场景二_转弯热点,4,C4,4,1.5,0.06,0.018,1.5,0.18169803444022,0.21880702307865,1.43102650969924,0.0315095915996256,1.43212934540523,0.723238271892472,0.0749624427983743,2,0,0,0,0.0738950402745463,0,1,16.2357333333333,16.0304,22.5997,23.6559,6.85,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C1,4,2,0.08,0.018,2,0.18169803444022,0.21880702307865,2.32388115582653,0.0530543525221825,2.32573805816481,0.538307061779602,0.143179183539674,7,0,0,0,0.0442614320375363,0,1,18.0399433333333,17.13755,22.6714,29.9188,8.26666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C2,4,2,0.08,0.018,2,0.18169803444022,0.21880702307865,1.92062087158985,0.0428027762145253,1.92211896875736,0.621203782845753,0.117385151794465,5,0,0,0,0.0737144420071459,0,1,18.3633416666667,16.9703,26.0073,28.8738,8.1,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,4,C3,4,2,0.08,0.018,2,0.18169803444022,0.21880702307865,1.58415663944022,0.0553043430057126,1.58609229144542,0.681956958888519,0.0903965522534781,3,0,0,0,0.0995390115522043,0,1,17.22236,16.77435,21.66225,24.9462,6.91666666666667,1.04083408558608e-17,0.0346695957404417,0,0,0
full,速度扫描,场景二_转弯热点,4,C4,4,2,0.08,0.018,2,0.18169803444022,0.21880702307865,1.42490423952908,0.032283786612736,1.42603417206053,0.725085970483519,0.0742787317751872,2,0,0,0,0.0738950263545021,0,1,18.0310566666667,18.03675,21.993,23.8086,6.83333333333333,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C1,4,0.6,0.024,0.018,0.6,0.179369816416698,0.220758526582182,2.3695251089309,0.0237081160142339,2.3703548929914,0.52957387269235,0.145811560415583,8,0,0,0,0.0416680794695652,0,1,18.3426383333333,17.3184,25.17875,28.0695,8.2,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C2,4,0.6,0.024,0.018,0.6,0.179369816416698,0.220758526582182,1.99341774245183,0.0229158388234462,1.99421979681065,0.608364626789088,0.122444089456546,6,0,0,0,0.0737345100709084,0,1,17.83529,17.4108,23.4451,25.7772,7.98333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C3,4,0.6,0.024,0.018,0.6,0.179369816416698,0.220758526582182,1.63028785049836,0.0260427124103717,1.63119934543273,0.675486542362162,0.0945536365083416,2,0,0,0,0.0993752078267935,0,1,16.44264,16.06165,22.01665,24.3282,7.18333333333333,0,0.034854481105286,0,0,0
full,速度扫描,场景二_转弯热点,5,C4,4,0.6,0.024,0.018,0.6,0.179369816416698,0.220758526582182,1.57319741241841,0.0220185409294281,1.57396806135094,0.696353396189371,0.0893805508800381,2,0,0,0,0.0738950474797251,0,1,17.83315,17.4814,23.95575,25.6583,7.41666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C1,4,0.8,0.032,0.018,0.8,0.179369816416698,0.220758526582182,2.29580732760654,0.0299671981255327,2.29685617954094,0.545416681907905,0.141535795691719,8,0,0,0,0.0417224472376067,0,1,18.6353033333333,17.94015,25.2488,27.9005,7.96666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C2,4,0.8,0.032,0.018,0.8,0.179369816416698,0.220758526582182,1.94023229117798,0.0267025732249712,1.94116688124085,0.618302779436688,0.118769233621107,6,0,0,0,0.0737352535527352,0,1,18.5496916666667,18.27735,23.66155,26.7812,7.91666666666667,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C3,4,0.8,0.032,0.018,0.8,0.179369816416698,0.220758526582182,1.56405816674314,0.0290048561836939,1.56507333670957,0.687547331230641,0.088524358875761,2,0,0,0,0.0993739161567577,0,1,16.23268,15.93525,20.24925,20.9905,6.95,3.46944695195361e-17,0.034854481105286,0,0,0
full,速度扫描,场景二_转弯热点,5,C4,4,0.8,0.032,0.018,0.8,0.179369816416698,0.220758526582182,1.50579378897617,0.0245787685318386,1.50665404587479,0.707981730091258,0.0828582473359276,2,0,0,0,0.0738950477033071,0,1,15.87653,15.79525,19.133,22.9597,6.95,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C1,4,1,0.04,0.018,1,0.179369816416698,0.220758526582182,2.27852333702281,0.0346459914324963,2.27973594672295,0.547935471177146,0.140514465277989,7,0,0,0,0.0417361210689051,0,1,18.3292233333333,18.05885,23.79155,25.718,8.06666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C2,4,1,0.04,0.018,1,0.179369816416698,0.220758526582182,1.91221907234225,0.0299789891605275,1.91326833696287,0.623588491131036,0.116787173415361,6,0,0,0,0.0737352284847626,0,1,19.3132916666667,18.9872,24.77055,27.9228,8.18333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C3,4,1,0.04,0.018,1,0.179369816416698,0.220758526582182,1.52648952637126,0.0315771887157088,1.52759472797631,0.695583484997281,0.0849141808425812,2,0,0,0,0.099373766047438,0,1,15.9800466666667,15.7908,20.6159,21.8157,6.9,2.77555756156289e-17,0.034854481105286,0,0,0
full,速度扫描,场景二_转弯热点,5,C4,4,1,0.04,0.018,1,0.179369816416698,0.220758526582182,1.46650775022546,0.0267095014873022,1.46744258277751,0.715736254546741,0.0788081330769219,2,0,0,0,0.0738950430358723,0,1,16.3631383333333,16.01775,19.6734,25.524,6.68333333333333,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C1,4,1.25,0.05,0.018,1.25,0.179369816416698,0.220758526582182,2.26430224250931,0.038470079670729,2.26564869529778,0.54797474478027,0.13966852440857,7,0,0,0,0.0417360335826124,0,1,18.6446733333333,17.3565,25.505,34.2658,8.23333333333333,5.20417042793042e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C2,4,1.25,0.05,0.018,1.25,0.179369816416698,0.220758526582182,1.89251697118086,0.0335028694764269,1.89368957161253,0.626621374145515,0.115372767677905,6,0,0,0,0.0737342457993186,0,1,19.0820933333333,18.39455,25.45965,29.0454,8.16666666666667,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C3,4,1.25,0.05,0.018,1.25,0.179369816416698,0.220758526582182,1.50055658611493,0.0345766506394451,1.50176676888731,0.698861378248094,0.0823298392882413,2,0,0,0,0.0993737696773765,0,1,16.0998066666667,15.56185,21.9179,24.9473,6.85,4.85722573273506e-17,0.034854481105286,0,0,0
full,速度扫描,场景二_转弯热点,5,C4,4,1.25,0.05,0.018,1.25,0.179369816416698,0.220758526582182,1.44002522445602,0.029250775410474,1.44104900159538,0.71957014525628,0.0759562137654263,2,0,0,0,0.0738950432321819,0,1,16.3649833333333,15.4861,21.9624,22.8111,6.7,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C1,4,1.5,0.06,0.018,1.5,0.179369816416698,0.220758526582182,2.31308189541073,0.0452681802023106,2.31466628171781,0.536524586755396,0.142549257891758,7,0,0,0,0.0417349655767209,0,1,18.1437766666667,17.34545,25.09265,28.115,8.21666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C2,4,1.5,0.06,0.018,1.5,0.179369816416698,0.220758526582182,1.89897010861547,0.0375310393607402,1.9002836949931,0.624823438671044,0.115837937707112,5,0,0,0,0.0737352939831245,0,1,17.50745,17.15145,22.1367,23.764,8.25,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C3,4,1.5,0.06,0.018,1.5,0.179369816416698,0.220758526582182,1.48923896743909,0.0384363458526197,1.49058423954393,0.70250265301567,0.0811762000791921,2,0,0,0,0.0993738245593089,0,1,16.94053,16.42175,23.1043,25.2818,6.81666666666667,0,0.034854481105286,0,0,0
full,速度扫描,场景二_转弯热点,5,C4,4,1.5,0.06,0.018,1.5,0.179369816416698,0.220758526582182,1.42731892878061,0.0314173253561437,1.42841853516808,0.723518046804508,0.0745491436234449,2,0,0,0,0.0738950402745459,0,1,16.5598183333333,15.8429,23.7228,26.9502,6.85,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C1,4,2,0.08,0.018,2,0.179369816416698,0.220758526582182,2.34907029770768,0.0512472818975215,2.35086395257409,0.531176060654276,0.144637815354216,7,0,0,0,0.0417346542642746,0,1,17.944855,16.7134,24.0932,25.3282,8.21666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C2,4,2,0.08,0.018,2,0.179369816416698,0.220758526582182,1.91772661448264,0.042774187534022,1.91922371104633,0.620623644577155,0.117179504365551,5,0,0,0,0.0737352934067588,0,1,18.2794966666667,17.0658,25.0859,29.6945,8.1,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,5,C3,4,2,0.08,0.018,2,0.179369816416698,0.220758526582182,1.58140224583201,0.0552588400562831,1.58333630523398,0.68190264973879,0.090142276980222,3,0,0,0,0.099373845505183,0,1,16.09225,14.96635,22.59675,26.0205,6.8,1.73472347597681e-17,0.034854481105286,0,0,0
full,速度扫描,场景二_转弯热点,5,C4,4,2,0.08,0.018,2,0.179369816416698,0.220758526582182,1.42127659632497,0.0321976011255127,1.42240351236437,0.724986519414904,0.0738706252448274,2,0,0,0,0.0738950263545025,0,1,15.7581016666667,15.38725,20.75265,23.8835,6.73333333333333,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C1,4,0.6,0.024,0.018,0.6,0.178743469222951,0.218070384740663,2.33922163331711,0.0232630382174489,2.34003583965472,0.538470467918133,0.144069265368887,8,0,0,0,0.0416913689099861,0,1,17.8314633333333,16.92015,24.9226,25.6661,8.08333333333333,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C2,4,0.6,0.024,0.018,0.6,0.178743469222951,0.218070384740663,2.00098640465293,0.0228114797063621,2.00178480644266,0.609604859842417,0.122958120564935,6,0,0,0,0.0738037826611982,0,1,17.03495,16.35505,22.84065,24.0415,8.01666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C3,4,0.6,0.024,0.018,0.6,0.178743469222951,0.218070384740663,1.64034311900923,0.0261555868319597,1.64125856454835,0.674224011158794,0.0954357269866268,2,0,0,0,0.100270720289875,0,1,15.9168116666667,15.0125,21.9088,27.4667,7.18333333333333,0,0.0347235555457145,0,0,0
full,速度扫描,场景二_转弯热点,6,C4,4,0.6,0.024,0.018,0.6,0.178743469222951,0.218070384740663,1.58354350568315,0.0220008639917928,1.58431353592287,0.694582035259307,0.0903400119734592,2,0,0,0,0.0738950474797253,0,1,17.2051333333333,16.27375,24.10665,27.622,7.43333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C1,4,0.8,0.032,0.018,0.8,0.178743469222951,0.218070384740663,2.27441983015427,0.02989467311778,2.27546614371339,0.548704599255004,0.140270892102448,8,0,0,0,0.0416679811985472,0,1,18.0232616666667,16.9684,23.9728,28.63,8.11666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C2,4,0.8,0.032,0.018,0.8,0.178743469222951,0.218070384740663,1.94660989295084,0.0265537235640772,1.94753927327558,0.618611404824648,0.119215872340164,6,0,0,0,0.0738029624459984,0,1,17.0957216666667,16.4717,23.612,24.676,8,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C3,4,0.8,0.032,0.018,0.8,0.178743469222951,0.218070384740663,1.57254074302735,0.0291501347989951,1.57356099774531,0.685027662936028,0.0893193057841808,2,0,0,0,0.100276250980909,0,1,15.683095,14.98565,21.11735,22.6158,6.98333333333333,4.85722573273506e-17,0.0347235555457145,0,0,0
full,速度扫描,场景二_转弯热点,6,C4,4,0.8,0.032,0.018,0.8,0.178743469222951,0.218070384740663,1.51456434701051,0.0245807867273383,1.51542467454597,0.706279217047002,0.0837356860533231,2,0,0,0,0.0738950477033073,0,1,16.2510516666667,15.29905,22.42645,23.3141,6.88333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C1,4,1,0.04,0.018,1,0.178743469222951,0.218070384740663,2.24520076375665,0.0341888449637249,2.24639737333038,0.55429830100105,0.138524144939633,7,0,0,0,0.0416679703545725,0,1,17.76694,17.1581,25.38315,28.2909,8.11666666666667,2.42861286636753e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C2,4,1,0.04,0.018,1,0.178743469222951,0.218070384740663,1.92023544227159,0.030134715945773,1.92129015732969,0.623692833838002,0.117357786447422,6,0,0,0,0.0738032792966698,0,1,17.1597316666667,16.29435,23.27535,30.6202,8.06666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C3,4,1,0.04,0.018,1,0.178743469222951,0.218070384740663,1.53256677939672,0.031664687379234,1.53367504345499,0.693488807292426,0.0855085121996097,2,0,0,0,0.100276518448624,0,1,15.19018,14.1516,21.6702,22.7531,6.88333333333333,0,0.0347235555457145,0,0,0
full,速度扫描,场景二_转弯热点,6,C4,4,1,0.04,0.018,1,0.178743469222951,0.218070384740663,1.47430914854377,0.0268073613546755,1.47524740619118,0.715219699321343,0.0796287959495493,2,0,0,0,0.0738950430358724,0,1,14.792325,13.9824,21.13345,21.8239,6.7,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C1,4,1.25,0.05,0.018,1.25,0.178743469222951,0.218070384740663,2.24363577542354,0.0389977650232628,2.24500069719935,0.55229890597583,0.138429966381456,7,0,0,0,0.0416678804406903,0,1,17.8963183333333,17.30505,25.1444,28.0544,8.2,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C2,4,1.25,0.05,0.018,1.25,0.178743469222951,0.218070384740663,1.90260622696209,0.0338594691171575,1.90379130838119,0.626893923535792,0.116099223876305,6,0,0,0,0.0738034325998462,0,1,17.65298,16.73165,23.66715,24.2093,8.23333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C3,4,1.25,0.05,0.018,1.25,0.178743469222951,0.218070384740663,1.50564191416579,0.0343692994141431,1.50684483964529,0.697939853681016,0.082842971365965,2,0,0,0,0.10027636047603,0,1,16.317685,15.88875,21.53395,23.7581,6.85,1.04083408558608e-17,0.0347235555457145,0,0,0
full,速度扫描,场景二_转弯热点,6,C4,4,1.25,0.05,0.018,1.25,0.178743469222951,0.218070384740663,1.44710028013089,0.0293454065659987,1.4481273693607,0.719121076069842,0.0767285084187124,2,0,0,0,0.0738950432321818,0,1,15.001655,14.32585,19.56045,22.2696,6.68333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C1,4,1.5,0.06,0.018,1.5,0.178743469222951,0.218070384740663,2.25647602385665,0.0431807350018639,2.25798734958172,0.551489251558942,0.139200789268319,7,0,0,0,0.0416679767159823,0,1,17.584795,16.9058,24.38995,25.979,8.15,4.5102810375397e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C2,4,1.5,0.06,0.018,1.5,0.178743469222951,0.218070384740663,1.90627225283325,0.0377864980818637,1.90759478026612,0.625684263006513,0.116362065192512,5,0,0,0,0.0738043024102497,0,1,18.502555,18.06155,26.2519,27.8013,8.1,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C3,4,1.5,0.06,0.018,1.5,0.178743469222951,0.218070384740663,1.49415724491504,0.0381265870991005,1.49549167546351,0.702073529640348,0.0816795369144733,2,0,0,0,0.100276336353244,0,1,15.22365,14.42085,22.46145,23.7025,6.78333333333333,2.08166817117217e-17,0.0347235555457145,0,0,0
full,速度扫描,场景二_转弯热点,6,C4,4,1.5,0.06,0.018,1.5,0.178743469222951,0.218070384740663,1.43392818388745,0.0316029473309672,1.43503428704403,0.723289678328557,0.0752843215202853,2,0,0,0,0.0738950402745461,0,1,15.6556383333333,14.734,22.3864,26.6386,6.91666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C1,4,2,0.08,0.018,2,0.178743469222951,0.218070384740663,2.32449700061318,0.0511845901706059,2.32628846126915,0.537484089144399,0.143215022532083,7,0,0,0,0.0416679647786838,0,1,18.47505,18.66925,23.24785,26.0804,8.2,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C2,4,2,0.08,0.018,2,0.178743469222951,0.218070384740663,1.92386269978348,0.0429298162639135,1.92536524335272,0.621264422858692,0.117615068472129,5,0,0,0,0.0738044588565366,0,1,17.4868866666667,16.7035,22.79805,25.3069,8.08333333333333,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,6,C3,4,2,0.08,0.018,2,0.178743469222951,0.218070384740663,1.58037917699857,0.0549031947519469,1.58230078881489,0.682681281070105,0.0900476482311171,3,0,0,0,0.100276392381978,0,1,16.0918833333333,15.41565,22.1399,25.2656,6.9,1.38777878078145e-17,0.0347235555457145,0,0,0
full,速度扫描,场景二_转弯热点,6,C4,4,2,0.08,0.018,2,0.178743469222951,0.218070384740663,1.42774491212865,0.0323744321902993,1.42887801725531,0.72491684666685,0.0745967461586382,2,0,0,0,0.0738950263545022,0,1,15.592915,14.91395,21.0455,26.8529,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C1,4,0.6,0.024,0.018,0.6,0.181767528157751,0.219486145141505,2.34946898494561,0.0232229488614871,2.35028178815576,0.535997164256697,0.144660783966281,8,0,0,0,0.0416910688346091,0,1,18.0014933333333,16.955,23.53635,28.7189,8.13333333333333,3.81639164714898e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C2,4,0.6,0.024,0.018,0.6,0.181767528157751,0.219486145141505,1.99419397463462,0.0228500861059435,1.99499372764833,0.609897058604119,0.122496907087033,6,0,0,0,0.0738915749600432,0,1,16.896885,16.24095,22.90235,27.4402,7.95,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C3,4,0.6,0.024,0.018,0.6,0.181767528157751,0.219486145141505,1.63331801798522,0.0260517631962886,1.63422982969709,0.674738816024449,0.0948203193856632,2,0,0,0,0.101255201300902,0,1,16.0484233333333,15.4691,21.0094,23.2454,7.21666666666667,0,0.0347658913398787,0,0,0
full,速度扫描,场景二_转弯热点,7,C4,4,0.6,0.024,0.018,0.6,0.181767528157751,0.219486145141505,1.57627091281076,0.0220334640405767,1.57704208405218,0.695949207815916,0.0896666486613513,2,0,0,0,0.0738950474797255,0,1,16.85126,16.22865,21.958,23.5642,7.41666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C1,4,0.8,0.032,0.018,0.8,0.181767528157751,0.219486145141505,2.28449012972902,0.029453312703826,2.28552099567366,0.547981958694414,0.140867886679195,8,0,0,0,0.0417223688668021,0,1,17.42722,16.7104,23.6806,25.3414,8.08333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C2,4,0.8,0.032,0.018,0.8,0.181767528157751,0.219486145141505,1.94128362450719,0.0266010329095925,1.94221466065903,0.618758083496265,0.11884297655772,6,0,0,0,0.0738914534793734,0,1,17.2877983333333,16.76945,22.4913,24.7616,7.86666666666667,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C3,4,0.8,0.032,0.018,0.8,0.181767528157751,0.219486145141505,1.5665151265829,0.0290885903682802,1.56753322724579,0.686748549662391,0.0887553460081546,2,0,0,0,0.101250318678105,0,1,16.245675,15.69155,21.55455,25.9018,6.93333333333333,4.16333634234434e-17,0.0347658913398787,0,0,0
full,速度扫描,场景二_转弯热点,7,C4,4,0.8,0.032,0.018,0.8,0.181767528157751,0.219486145141505,1.50850020105217,0.0245917233607763,1.5093609113698,0.707227358311013,0.0831299947041683,2,0,0,0,0.073895047703307,0,1,17.40853,17.01935,21.9467,23.8966,6.88333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C1,4,1,0.04,0.018,1,0.181767528157751,0.219486145141505,2.25879524681315,0.0343687718200847,2.25999815382685,0.550242586248698,0.139339561678888,7,0,0,0,0.0417237247641904,0,1,18.7668833333333,18.02605,24.0352,24.7349,7.96666666666667,5.20417042793042e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C2,4,1,0.04,0.018,1,0.181767528157751,0.219486145141505,1.91461625425188,0.0300845279886658,1.91566921273148,0.624165107528806,0.116958098933664,6,0,0,0,0.0738913772485189,0,1,17.720765,17.62185,22.0865,23.9112,8.05,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C3,4,1,0.04,0.018,1,0.181767528157751,0.219486145141505,1.52699150650973,0.0312826486095682,1.52808639921107,0.694191705350657,0.0849634300379152,2,0,0,0,0.101250158524678,0,1,16.3673066666667,15.8565,21.30655,22.4359,6.76666666666667,0,0.0347658913398787,0,0,0
full,速度扫描,场景二_转弯热点,7,C4,4,1,0.04,0.018,1,0.181767528157751,0.219486145141505,1.46895218198819,0.0267156842485479,1.46988723093689,0.715588957840647,0.0790661897934169,2,0,0,0,0.0738950430358724,0,1,15.8045566666667,15.69835,20.6672,21.2795,6.73333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C1,4,1.25,0.05,0.018,1.25,0.181767528157751,0.219486145141505,2.25483364506819,0.038881260855868,2.25619448919815,0.549591963806831,0.139102432592372,7,0,0,0,0.0417232626333315,0,1,17.9872633333333,17.5181,23.40665,25.8728,8.1,5.55111512312578e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C2,4,1.25,0.05,0.018,1.25,0.181767528157751,0.219486145141505,1.89518177287198,0.033639385838291,1.89635915137632,0.627248632442714,0.115565085052443,6,0,0,0,0.0738915689848098,0,1,18.8305466666667,17.87495,25.1432,27.1589,8.2,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C3,4,1.25,0.05,0.018,1.25,0.181767528157751,0.219486145141505,1.50049730259572,0.0340853856641271,1.50169029109396,0.698750026119554,0.0823238384587002,2,0,0,0,0.101250171996454,0,1,16.38817,15.85285,21.442,22.326,6.83333333333333,0,0.0347658913398787,0,0,0
full,速度扫描,场景二_转弯热点,7,C4,4,1.25,0.05,0.018,1.25,0.181767528157751,0.219486145141505,1.44224713360618,0.0292595615666879,1.44327121826102,0.719459670546434,0.0761995946757498,2,0,0,0,0.0738950432321815,0,1,15.7354833333333,15.6033,20.38225,23.6617,6.7,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C1,4,1.5,0.06,0.018,1.5,0.181767528157751,0.219486145141505,2.26410587522441,0.042747341442296,2.26560203217489,0.54886483518325,0.13965680764784,7,0,0,0,0.0417227530809487,0,1,19.34019,19.1459,25.08095,26.8271,8.11666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C2,4,1.5,0.06,0.018,1.5,0.181767528157751,0.219486145141505,1.90092536120781,0.0376083765763343,1.90224165438798,0.625696617684389,0.115978512472968,5,0,0,0,0.0738916470017153,0,1,18.313615,17.8552,24.32845,27.3298,8.26666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C3,4,1.5,0.06,0.018,1.5,0.181767528157751,0.219486145141505,1.49011802211974,0.03828385306783,1.49145795697711,0.703306660161819,0.0812663913966969,2,0,0,0,0.101250161549466,0,1,17.0861516666667,16.2738,22.1072,23.5131,6.86666666666667,0,0.0347658913398787,0,0,0
full,速度扫描,场景二_转弯热点,7,C4,4,1.5,0.06,0.018,1.5,0.181767528157751,0.219486145141505,1.42939213298089,0.0314640324065107,1.43049337411512,0.723691909167481,0.0747805336857593,2,0,0,0,0.0738950402745463,0,1,16.9083066666667,16.3164,21.7837,22.4582,6.85,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C1,4,2,0.08,0.018,2,0.181767528157751,0.219486145141505,2.33226494028838,0.0509508475170722,2.33404821995148,0.535224062979158,0.143666308994553,7,0,0,0,0.0417225544126162,0,1,18.6512,18.5062,22.88085,23.7094,8.06666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C2,4,2,0.08,0.018,2,0.181767528157751,0.219486145141505,1.91957084436308,0.0428090030244556,1.92106915946893,0.6209441041041,0.117310585234369,5,0,0,0,0.0738918551035962,0,1,18.3361683333333,18.21095,21.91065,27.3768,8.11666666666667,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,7,C3,4,2,0.08,0.018,2,0.181767528157751,0.219486145141505,1.58057378127555,0.0549792066220119,1.58249805350732,0.683054607841558,0.0900656558104772,3,0,0,0,0.101250172170803,0,1,16.3313783333333,15.77955,20.51305,21.177,6.85,2.77555756156289e-17,0.0347658913398787,0,0,0
full,速度扫描,场景二_转弯热点,7,C4,4,2,0.08,0.018,2,0.181767528157751,0.219486145141505,1.42330497103673,0.0322342370230067,1.42443316933253,0.725249738132049,0.0740990925670322,2,0,0,0,0.0738950263545025,0,1,15.797445,14.8155,21.5191,24.083,6.83333333333333,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C1,4,0.6,0.024,0.018,0.6,0.177841828083774,0.218993057223181,2.37939832404205,0.02377599674649,2.38023048392818,0.528172254531896,0.146374740771805,8,0,0,0,0.0416681892360899,0,1,17.2649733333333,17.4303,21.33945,23.4536,8.03333333333333,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C2,4,0.6,0.024,0.018,0.6,0.177841828083774,0.218993057223181,1.99920841362568,0.0228557963352808,2.00000836649742,0.608972389904034,0.122837560335076,6,0,0,0,0.0739898708762506,0,1,17.2750966666667,17.41475,21.8444,22.2101,8.03333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C3,4,0.6,0.024,0.018,0.6,0.177841828083774,0.218993057223181,1.63720620958599,0.0260914266390976,1.63811940951836,0.674691890806653,0.0951614216042689,2,0,0,0,0.101886035879747,0,1,16.4523216666667,15.4935,21.25325,29.7775,7.13333333333333,0,0.0347045856600075,0,0,0
full,速度扫描,场景二_转弯热点,8,C4,4,0.6,0.024,0.018,0.6,0.177841828083774,0.218993057223181,1.58076087953493,0.0219984135355805,1.58153082400867,0.694796132422241,0.0900829654312863,2,0,0,0,0.0738950474797251,0,1,16.4753966666667,15.66055,21.63475,23.4316,7.45,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C1,4,0.8,0.032,0.018,0.8,0.177841828083774,0.218993057223181,2.30506045065685,0.0310306564167371,2.30614652363143,0.541278203320774,0.142079555811499,8,0,0,0,0.0417221823964403,0,1,17.6301466666667,16.8063,25.6782,27.0231,8.31666666666667,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C2,4,0.8,0.032,0.018,0.8,0.177841828083774,0.218993057223181,1.94500252135975,0.026605835622426,1.94593372560653,0.617655324864055,0.119103462129814,6,0,0,0,0.0739841224176914,0,1,17.0584483333333,15.78735,26.441,34.1962,7.96666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C3,4,0.8,0.032,0.018,0.8,0.177841828083774,0.218993057223181,1.57001404067129,0.0290815976267364,1.57103189658823,0.686019113648429,0.0890832570118187,2,0,0,0,0.101887037925029,0,1,15.46609,14.9795,21.3457,29.5038,6.96666666666667,0,0.0347045856600075,0,0,0
full,速度扫描,场景二_转弯热点,8,C4,4,0.8,0.032,0.018,0.8,0.177841828083774,0.218993057223181,1.5121674653036,0.0245633716297398,1.51302718331064,0.706393371293095,0.0834968088634061,2,0,0,0,0.0738950477033072,0,1,14.8419866666667,14.31195,20.142,21.7713,6.88333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C1,4,1,0.04,0.018,1,0.177841828083774,0.218993057223181,2.28122788408535,0.0352267106635212,2.28246081895858,0.546694938418754,0.140674769367981,7,0,0,0,0.0417350548247577,0,1,18.32176,17.20585,24.83985,29.1832,8.4,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C2,4,1,0.04,0.018,1,0.177841828083774,0.218993057223181,1.9180850853365,0.0300817382199746,1.9191379461742,0.623562122185877,0.117204994593179,6,0,0,0,0.0739901819501698,0,1,17.3615883333333,17.0249,23.55065,25.065,8.18333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C3,4,1,0.04,0.018,1,0.177841828083774,0.218993057223181,1.53025983051836,0.0312972215605936,1.53135523327298,0.694017408940458,0.0852833894179766,2,0,0,0,0.101887209743903,0,1,14.916325,14.15195,22.26355,24.9059,6.85,2.77555756156289e-17,0.0347045856600075,0,0,0
full,速度扫描,场景二_转弯热点,8,C4,4,1,0.04,0.018,1,0.177841828083774,0.218993057223181,1.47216103024834,0.0267895026420356,1.47309866284081,0.715360253228225,0.0794036722877757,2,0,0,0,0.0738950430358724,0,1,15.4515766666667,14.8183,19.9021,21.4686,6.68333333333333,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C1,4,1.25,0.05,0.018,1.25,0.177841828083774,0.218993057223181,2.27665604002693,0.0399154849074452,2.27805308199869,0.545195109162103,0.140403679922433,7,0,0,0,0.0417347752543024,0,1,16.8471266666667,16.3041,24.1771,25.3706,8.5,3.46944695195361e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C2,4,1.25,0.05,0.018,1.25,0.177841828083774,0.218993057223181,1.89957485061664,0.0337407466463979,1.90075577674927,0.626893656550006,0.115881434430152,6,0,0,0,0.073990209811768,0,1,17.80011,16.5201,25.1982,27.8509,8.28333333333333,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C3,4,1.25,0.05,0.018,1.25,0.177841828083774,0.218993057223181,1.50335512352033,0.0338909246692546,1.50454130588375,0.698497651006356,0.0826126184509222,2,0,0,0,0.101887131991688,0,1,15.23617,14.2591,20.6295,23.0427,6.85,1.73472347597681e-17,0.0347045856600075,0,0,0
full,速度扫描,场景二_转弯热点,8,C4,4,1.25,0.05,0.018,1.25,0.177841828083774,0.218993057223181,1.44514867661521,0.0293294473515969,1.44617520727252,0.719292723407727,0.0765162549978699,2,0,0,0,0.0738950432321814,0,1,15.55897,14.7071,22.49095,24.7497,6.68333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C1,4,1.5,0.06,0.018,1.5,0.177841828083774,0.218993057223181,2.29076872655129,0.0438267765071714,2.29230266372904,0.545086377061855,0.14123882178011,7,0,0,0,0.041735064124239,0,1,17.0475466666667,16.9617,24.30415,26.5682,8.16666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C2,4,1.5,0.06,0.018,1.5,0.177841828083774,0.218993057223181,1.90338466849709,0.0376250426171911,1.9047015449887,0.62547163594717,0.116155085167477,5,0,0,0,0.073990204520817,0,1,18.06243,17.1057,25.4261,28.0821,8.18333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C3,4,1.5,0.06,0.018,1.5,0.177841828083774,0.218993057223181,1.49241752528432,0.0381186901530903,1.49375167943968,0.702770674649326,0.0815018492022368,2,0,0,0,0.101887116200544,0,1,15.850305,14.60005,23.46985,26.7434,6.75,0,0.0347045856600075,0,0,0
full,速度扫描,场景二_转弯热点,8,C4,4,1.5,0.06,0.018,1.5,0.177841828083774,0.218993057223181,1.43210480982545,0.0315565253760053,1.43320928821361,0.723497221386106,0.0750822182615145,2,0,0,0,0.0738950402745461,0,1,15.20315,14.37305,22.00515,25.7357,6.98333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C1,4,2,0.08,0.018,2,0.177841828083774,0.218993057223181,2.35753521912016,0.0520819505827438,2.35935808739056,0.530670150064021,0.145124703803252,8,0,0,0,0.0417340146253794,0,1,18.443225,17.79075,23.53285,27.6216,8.38333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C2,4,2,0.08,0.018,2,0.177841828083774,0.218993057223181,1.92071375533789,0.0427831213161815,1.92221116458395,0.620943324702743,0.117391745554263,5,0,0,0,0.0739901595066565,0,1,17.6264616666667,16.15805,25.23115,27.1426,8.06666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,8,C3,4,2,0.08,0.018,2,0.177841828083774,0.218993057223181,1.58275516821857,0.0550587814887686,1.58468222557068,0.682953196266976,0.0902672632000204,3,0,0,0,0.101887165139175,0,1,15.62013,14.86985,21.7988,26.6584,6.81666666666667,1.49186218934005e-16,0.0347045856600075,0,0,0
full,速度扫描,场景二_转弯热点,8,C4,4,2,0.08,0.018,2,0.177841828083774,0.218993057223181,1.42596189697802,0.0323210268843246,1.42709313291897,0.725159855025324,0.0743972957726229,2,0,0,0,0.0738950263545024,0,1,14.279085,13.49475,19.9927,21.9523,6.68333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C1,4,0.6,0.024,0.018,0.6,0.179808317489291,0.220332970513341,2.3577632758407,0.0240344284780365,2.35860448083744,0.532765379996733,0.145137798658116,8,0,0,0,0.0482619918078648,0,1,16.4230483333333,15.6998,22.0307,23.6259,7.98333333333333,5.94118504393393e-13,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C2,4,0.6,0.024,0.018,0.6,0.179808317489291,0.220332970513341,1.99410388844902,0.0228787277383843,1.99490464391987,0.608901835777626,0.122490778467045,6,0,0,0,0.0738498893538319,0,1,17.642485,17.49665,22.99675,26.2231,8.03333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C3,4,0.6,0.024,0.018,0.6,0.179808317489291,0.220332970513341,1.63055201941331,0.0260811543305959,1.63146485981488,0.674440776925429,0.094576915746924,2,0,0,0,0.10200234765641,0,1,15.8171583333333,14.6895,24.28305,28.9067,7.15,0,0.0345537556286558,0,0,0
full,速度扫描,场景二_转弯热点,9,C4,4,0.6,0.024,0.018,0.6,0.179808317489291,0.220332970513341,1.57445754763776,0.0220195877516064,1.57522823320907,0.695883758851139,0.0894979615928477,2,0,0,0,0.0738950474797255,0,1,16.239285,15.4664,22.36405,26.4967,7.41666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C1,4,0.8,0.032,0.018,0.8,0.179808317489291,0.220332970513341,2.28175636921522,0.0298751269684257,2.28280199865911,0.547302215123499,0.140706072442636,8,0,0,0,0.0482093574107222,0,1,16.8621816666667,16.4128,22.7758,26.4085,7.98333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C2,4,0.8,0.032,0.018,0.8,0.179808317489291,0.220332970513341,1.94095534876374,0.0266440690920695,1.94188789118196,0.619340215398481,0.118819955456598,6,0,0,0,0.073850279939009,0,1,16.7417983333333,15.8916,24.55,26.82,7.98333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C3,4,0.8,0.032,0.018,0.8,0.179808317489291,0.220332970513341,1.56423139715328,0.0291463272719672,1.56525151860779,0.686693569393773,0.0885406646003223,2,0,0,0,0.101985669544367,0,1,15.1184983333333,14.78215,19.61375,22.2111,6.91666666666667,6.93889390390723e-18,0.0345537556286558,0,0,0
full,速度扫描,场景二_转弯热点,9,C4,4,0.8,0.032,0.018,0.8,0.179808317489291,0.220332970513341,1.50688183112885,0.02457581819163,1.50774198476555,0.707819762367563,0.0829676032404191,2,0,0,0,0.0738950477033071,0,1,15.4679166666667,14.71685,21.2819,22.6627,6.91666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C1,4,1,0.04,0.018,1,0.179808317489291,0.220332970513341,2.26665657542551,0.0342673818484929,2.26785593379021,0.550156337815895,0.139808925295934,7,0,0,0,0.0478803762421895,0,1,17.2101833333333,15.9988,23.3788,27.5097,8.03333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C2,4,1,0.04,0.018,1,0.179808317489291,0.220332970513341,1.91253034887323,0.0299121509781697,1.91357727415747,0.624212106166738,0.116809382399415,6,0,0,0,0.0738493927453381,0,1,16.8258233333333,16.4497,22.03755,23.2806,8.08333333333333,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C3,4,1,0.04,0.018,1,0.179808317489291,0.220332970513341,1.5249646267983,0.0313353994288861,1.52606136577831,0.69412333344645,0.0847643976872596,2,0,0,0,0.101985634272967,0,1,15.9940383333333,15.3909,23.34645,28.2288,6.95,4.16333634234434e-17,0.0345537556286558,0,0,0
full,速度扫描,场景二_转弯热点,9,C4,4,1,0.04,0.018,1,0.179808317489291,0.220332970513341,1.46748338365197,0.0267171606944838,1.46841848427628,0.715725424992413,0.0789112311155919,2,0,0,0,0.0738950430358726,0,1,14.7987333333333,13.91075,20.97575,22.527,6.7,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C1,4,1.25,0.05,0.018,1.25,0.179808317489291,0.220332970513341,2.25258562842088,0.0382674588475258,2.25392498948054,0.550311060734063,0.138967693400277,7,0,0,0,0.047875344935853,0,1,18.7293633333333,17.70535,26.33885,32.5712,8.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C2,4,1.25,0.05,0.018,1.25,0.179808317489291,0.220332970513341,1.8945340034974,0.0336074534973861,1.89571026436981,0.627150610337711,0.115518365323162,6,0,0,0,0.0738495074570147,0,1,17.3205383333333,16.31775,24.10855,28.0519,8.23333333333333,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C3,4,1.25,0.05,0.018,1.25,0.179808317489291,0.220332970513341,1.49862426761994,0.0340655303915235,1.49981656118365,0.698201053209618,0.0821340193158589,2,0,0,0,0.101985640814075,0,1,15.036175,14.14655,22.13995,23.5756,7,2.08166817117217e-17,0.0345537556286558,0,0,0
full,速度扫描,场景二_转弯热点,9,C4,4,1.25,0.05,0.018,1.25,0.179808317489291,0.220332970513341,1.44091148468046,0.0292578552284997,1.44193550961346,0.719639192487235,0.0760533852850734,2,0,0,0,0.0738950432321815,0,1,15.7979283333333,14.7173,23.9343,24.7325,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C1,4,1.5,0.06,0.018,1.5,0.179808317489291,0.220332970513341,2.30007229710024,0.0446862748232555,2.30163631671905,0.540305563614128,0.141786685859367,7,0,0,0,0.0478805260108806,0,1,18.8574216666667,19.2759,23.9157,27.5626,8.13333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C2,4,1.5,0.06,0.018,1.5,0.179808317489291,0.220332970513341,1.89966282538895,0.0375322623701345,1.9009764545719,0.625672043530853,0.115887760750627,5,0,0,0,0.0738497235828936,0,1,19.89335,19.03545,26.43905,28.3027,8.15,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C3,4,1.5,0.06,0.018,1.5,0.179808317489291,0.220332970513341,1.48802522873897,0.0381976232640749,1.48936214555321,0.702463801715472,0.0810515051122531,2,0,0,0,0.10198563727544,0,1,16.1923383333333,15.6973,21.7036,23.9015,6.76666666666667,0,0.0345537556286558,0,0,0
full,速度扫描,场景二_转弯热点,9,C4,4,1.5,0.06,0.018,1.5,0.179808317489291,0.220332970513341,1.42814688301601,0.0314374993151653,1.42924719549204,0.723508146168224,0.0746416375238757,2,0,0,0,0.0738950402745461,0,1,16.2473283333333,15.4858,20.8338,23.0691,6.85,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C1,4,2,0.08,0.018,2,0.179808317489291,0.220332970513341,2.33688666983383,0.0506958990995197,2.33866102630231,0.534962774016841,0.143934141765864,7,0,0,0,0.0478802300246469,0,1,18.967535,18.00225,25.97695,32.014,8.23333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C2,4,2,0.08,0.018,2,0.179808317489291,0.220332970513341,1.91818951949505,0.0427453232851311,1.91968560581003,0.621235947934268,0.117212419678532,5,0,0,0,0.073849864725018,0,1,18.1035483333333,17.5339,22.3536,24.6015,8.1,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,9,C3,4,2,0.08,0.018,2,0.179808317489291,0.220332970513341,1.57923522664014,0.0549990202642663,1.58116019234939,0.682937405718812,0.0899417206453594,3,0,0,0,0.10198564265853,0,1,16.80841,16.43515,21.7778,25.8006,6.9,1.59594559789866e-16,0.0345537556286558,0,0,0
full,速度扫描,场景二_转弯热点,9,C4,4,2,0.08,0.018,2,0.179808317489291,0.220332970513341,1.42208695479653,0.0321986217489681,1.42321390655774,0.724879580050706,0.0739619851585098,2,0,0,0,0.0738950263545023,0,1,16.774805,16.04755,22.97605,25.8269,6.78333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C1,4,0.6,0.024,0.018,0.6,0.179994049725456,0.220774045612917,2.32516547603865,0.02430596942077,2.32601618496838,0.539763024258461,0.143253914208151,8,0,0,0,0.0416910701100515,0,1,18.5567483333333,18.2386,23.9783,25.0101,8.21666666666667,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C2,4,0.6,0.024,0.018,0.6,0.179994049725456,0.220774045612917,1.99360411812726,0.0229062860461861,1.99440583813888,0.608815325663868,0.122456773206303,6,0,0,0,0.0737562135299736,0,1,17.8276283333333,17.43515,23.55165,25.1618,7.91666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C3,4,0.6,0.024,0.018,0.6,0.179994049725456,0.220774045612917,1.63006887785842,0.02615413728176,1.63098427266328,0.675452784159654,0.0945343357355011,2,0,0,0,0.0998261055301195,0,1,16.2974233333333,16.04565,19.693,23.5724,7.18333333333333,0,0.0348106124272663,0,0,0
full,速度扫描,场景二_转弯热点,10,C4,4,0.6,0.024,0.018,0.6,0.179994049725456,0.220774045612917,1.57271650196691,0.0220204904021323,1.57348721913098,0.696544519875536,0.089335702277574,2,0,0,0,0.0738950474797252,0,1,17.0966066666667,15.99955,21.60015,22.8874,7.41666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C1,4,0.8,0.032,0.018,0.8,0.179994049725456,0.220774045612917,2.25424397126769,0.0313740299485777,2.25534206231589,0.552555750100806,0.139067101991953,7,0,0,0,0.0417222046348976,0,1,18.192705,17.6417,24.3486,26.5201,8.13333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C2,4,0.8,0.032,0.018,0.8,0.179994049725456,0.220774045612917,1.94080315930145,0.0266773990210046,1.94173686826718,0.618735790904169,0.118809281302723,6,0,0,0,0.0737561668731914,0,1,17.4477383333333,17.0365,22.6139,25.0547,7.96666666666667,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C3,4,0.8,0.032,0.018,0.8,0.179994049725456,0.220774045612917,1.56364937963331,0.029106191273245,1.56466809632787,0.686864414659087,0.0884858689049685,2,0,0,0,0.0998261010763501,0,1,15.9477383333333,15.4141,23.2175,25.474,6.93333333333333,2.77555756156289e-17,0.0348106124272663,0,0,0
full,速度扫描,场景二_转弯热点,10,C4,4,0.8,0.032,0.018,0.8,0.179994049725456,0.220774045612917,1.50540854578347,0.0245893009967942,1.50626917131836,0.707960808907062,0.082819493065965,2,0,0,0,0.0738950477033071,0,1,17.244615,16.63785,22.55675,25.3212,6.95,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C1,4,1,0.04,0.018,1,0.179994049725456,0.220774045612917,2.23850871621998,0.036150417459113,2.23977398083105,0.554421614636652,0.138120978151928,7,0,0,0,0.0417246626804681,0,1,17.7563366666667,17.3077,22.4061,24.0655,8.2,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C2,4,1,0.04,0.018,1,0.179994049725456,0.220774045612917,1.91283993920572,0.0299813426470598,1.91388928619837,0.623826814654488,0.11683146688888,6,0,0,0,0.0737544466956295,0,1,17.79124,17.63255,22.6369,26.3719,8.01666666666667,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C3,4,1,0.04,0.018,1,0.179994049725456,0.220774045612917,1.52455754951365,0.0311612565167281,1.52564819349173,0.694586044153475,0.0847243677690956,2,0,0,0,0.0998260536989705,0,1,15.8706916666667,15.5709,19.5263,21.3447,6.86666666666667,1.38777878078145e-17,0.0348106124272663,0,0,0
full,速度扫描,场景二_转弯热点,10,C4,4,1,0.04,0.018,1,0.179994049725456,0.220774045612917,1.46617253802866,0.0267006461456897,1.46710706064376,0.715725295143872,0.0787726790779845,2,0,0,0,0.0738950430358727,0,1,16.068385,15.74165,20.9053,24.3237,6.71666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C1,4,1.25,0.05,0.018,1.25,0.179994049725456,0.220774045612917,2.22518197455859,0.0399150217688909,2.2265790003205,0.554749237288188,0.137314574043042,7,0,0,0,0.0417242351203288,0,1,17.236475,16.7115,21.848,24.2185,8.3,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C2,4,1.25,0.05,0.018,1.25,0.179994049725456,0.220774045612917,1.89383385880866,0.0335530874526852,1.89500821686951,0.62692230276371,0.115467846818021,6,0,0,0,0.073755371574537,0,1,16.360415,16.0359,21.7127,25.618,8.11666666666667,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C3,4,1.25,0.05,0.018,1.25,0.179994049725456,0.220774045612917,1.49803402436848,0.0339734699553549,1.49922309581692,0.698433623535902,0.0820741112742229,2,0,0,0,0.0998260682421582,0,1,15.721995,15.2819,21.0673,22.3167,6.76666666666667,1.38777878078145e-17,0.0348106124272663,0,0,0
full,速度扫描,场景二_转弯热点,10,C4,4,1.25,0.05,0.018,1.25,0.179994049725456,0.220774045612917,1.43972265460841,0.0292415753648974,1.44074610974618,0.719612219512172,0.0759230108648599,2,0,0,0,0.0738950432321816,0,1,15.408015,14.7792,21.7574,23.7112,6.71666666666667,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C1,4,1.5,0.06,0.018,1.5,0.179994049725456,0.220774045612917,2.21413985870202,0.0418118305566774,2.2156032727715,0.559111482090978,0.136642808008127,7,0,0,0,0.0417243240762571,0,1,17.3196866666667,16.31335,24.4887,25.6597,8.13333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C2,4,1.5,0.06,0.018,1.5,0.179994049725456,0.220774045612917,1.89911805151968,0.0374960993338464,1.90043041499636,0.62551017078594,0.115848580169576,5,0,0,0,0.0737547596299044,0,1,16.2599366666667,15.68675,20.1712,22.8882,8.15,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C3,4,1.5,0.06,0.018,1.5,0.179994049725456,0.220774045612917,1.48729202949805,0.0382350260835484,1.48863025541097,0.703063798042148,0.0809760859366081,2,0,0,0,0.0998260589214254,0,1,14.96166,13.826,21.53955,28.1913,6.83333333333333,0,0.0348106124272663,0,0,0
full,速度扫描,场景二_转弯热点,10,C4,4,1.5,0.06,0.018,1.5,0.179994049725456,0.220774045612917,1.42703598433557,0.0314066741485279,1.42813521793077,0.723721863651039,0.0745175085079902,2,0,0,0,0.0738950402745462,0,1,14.5091433333333,14.2307,19.22295,20.0577,6.83333333333333,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C1,4,2,0.08,0.018,2,0.179994049725456,0.220774045612917,2.31039683192217,0.0525568091725868,2.31223632024321,0.540567845619543,0.142392204377024,7,0,0,0,0.0417226793616351,0,1,17.33204,16.59245,22.8339,26.9309,8.25,0,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C2,4,2,0.08,0.018,2,0.179994049725456,0.220774045612917,1.91924680638309,0.0428018655835182,1.92074487167851,0.62055047267542,0.117287564451779,5,0,0,0,0.0737561055025826,0,1,15.94073,15.37385,20.254,20.9226,8.1,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景二_转弯热点,10,C3,4,2,0.08,0.018,2,0.179994049725456,0.220774045612917,1.59176908210192,0.056333431099713,1.59374075219041,0.679564813126002,0.0910956129771214,3,0,0,0,0.0998260701413931,0,1,14.70331,14.1595,19.6638,23.0536,6.88333333333333,3.46944695195361e-17,0.0348106124272663,0,0,0
full,速度扫描,场景二_转弯热点,10,C4,4,2,0.08,0.018,2,0.179994049725456,0.220774045612917,1.42099929248462,0.032190360550773,1.42212595510389,0.725190336261435,0.0738393360167134,2,0,0,0,0.0738950263545022,0,1,14.732955,14.32045,19.68305,25.8265,6.78333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C1,4,0.6,0.024,0.018,0.6,0.178878481904094,0.22275057006937,2.71670480955823,0.0221920763182755,2.71748153222937,0.535930541966174,0.16645562154459,11,0,0,0,0.00600073041082608,1,1,16.2052016666667,15.6211,21.99015,23.4691,7.53333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C2,4,0.6,0.024,0.018,0.6,0.178878481904094,0.22275057006937,2.60493309705432,0.0163394287902233,2.60550497706197,0.564408950124398,0.160762595365746,10,0,0,0,0.00655132307405053,1,1,15.1624766666667,14.56825,20.78875,22.2782,7.16666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C3,4,0.6,0.024,0.018,0.6,0.178878481904094,0.22275057006937,2.49485194760493,0.0196079141008603,2.49553822459846,0.592044760603932,0.154951367353032,7,0,0,0,0.0063817434968572,1,1,15.9867566666667,15.0821,23.84945,27.1569,7.1,5.55111512312578e-17,0.020441393241886,0,0,0
full,速度扫描,场景三_突变迁移,1,C4,4,0.6,0.024,0.018,0.6,0.178878481904094,0.22275057006937,2.45778668845623,0.0166599048079866,2.45836978512451,0.600393030084411,0.152944996405339,7,0,0,0,0.00647528709113308,1,1,15.1233816666667,14.0576,22.83105,26.9209,7.03333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C1,4,0.8,0.032,0.018,0.8,0.178878481904094,0.22275057006937,2.39573566240698,0.0271718012786791,2.39668667545173,0.578472998829254,0.149525877887213,9,0,0,0,0.0060004305252072,1,1,15.97978,15.5289,21.70295,26.5884,7.38333333333333,1.4597975606101e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C2,4,0.8,0.032,0.018,0.8,0.178878481904094,0.22275057006937,2.28773030217648,0.0200514040485302,2.28843210131818,0.605599768436352,0.143380259522595,9,0,0,0,0.00655132265503831,1,1,15.4522666666667,14.47695,22.04095,25.5823,7.05,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C3,4,0.8,0.032,0.018,0.8,0.178878481904094,0.22275057006937,2.17507951900702,0.0240225415587452,2.17592030796158,0.634735711177842,0.136676207761053,6,0,0,0,0.00637986827613,1,1,15.05852,14.97835,20.5617,23.9103,6.96666666666667,3.46944695195361e-17,0.020441393241886,0,0,0
full,速度扫描,场景三_突变迁移,1,C4,4,0.8,0.032,0.018,0.8,0.178878481904094,0.22275057006937,2.14371115318105,0.0203498485371425,2.14442339787985,0.642364601749204,0.134750063713688,6,0,0,0,0.00647474547754157,1,1,14.6705716666667,14.0395,20.06265,22.1723,6.88333333333333,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C1,4,1,0.04,0.018,1,0.178878481904094,0.22275057006937,2.22654527156777,0.0303451896300783,2.22760735320482,0.602985968666528,0.139778926561272,8,0,0,0,0.00600043040475576,1,1,15.4158366666667,15.63635,19.19505,21.9483,7.43333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C2,4,1,0.04,0.018,1,0.178878481904094,0.22275057006937,2.1182718669062,0.0236165955945287,2.11909844775201,0.62867956167924,0.133167531952282,8,0,0,0,0.00655132264597162,1,1,15.6302783333333,14.859,21.51075,25.928,7.1,1.66860969486038e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C3,4,1,0.04,0.018,1,0.178878481904094,0.22275057006937,2.00337632108523,0.0280136554154998,2.00435679902477,0.659851013304058,0.125772277559799,6,0,0,0,0.00638000211507557,1,1,16.0474783333333,14.956,22.70285,23.4797,7.05,1.66860969486038e-12,0.020441393241886,0,0,0
full,速度扫描,场景三_突变迁移,1,C4,4,1,0.04,0.018,1,0.178878481904094,0.22275057006937,1.9735621078297,0.0237147963063664,1.97439212570043,0.665883850570898,0.12378110618475,6,0,0,0,0.0064749050782152,1,1,14.7626216666667,14.267,20.6032,23.6116,6.98333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C1,4,1.25,0.05,0.018,1.25,0.178878481904094,0.22275057006937,2.11343007926183,0.0359649933950564,2.11468885403065,0.619247254250606,0.13286419798246,8,0,0,0,0.00600043052819578,1,1,16.3027883333333,16.15895,22.8434,25.6301,7.53333333333333,4.1286418728248e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C2,4,1.25,0.05,0.018,1.25,0.178878481904094,0.22275057006937,2.00188503218681,0.0276406246822669,2.00285245405069,0.646567537295878,0.125673429918999,7,0,0,0,0.00655132274384691,1,1,15.0403983333333,14.83035,20.6275,22.7235,7.1,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C3,4,1.25,0.05,0.018,1.25,0.178878481904094,0.22275057006937,1.88542778120371,0.0320373093056935,1.88654908702941,0.677561068662666,0.117698159733081,5,0,0,0,0.00638048731210528,1,1,15.247625,14.7089,22.09845,24.1781,6.88333333333333,4.17797307167289e-16,0.020441393241886,0,0,0
full,速度扫描,场景三_突变迁移,1,C4,4,1.25,0.05,0.018,1.25,0.178878481904094,0.22275057006937,1.85552419617129,0.0274747376735515,1.85648581198987,0.684384640809731,0.115561514877057,5,0,0,0,0.00647497707305462,1,1,15.4383416666667,15.26445,20.89925,23.3948,6.91666666666667,1.22818422099158e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C1,4,1.5,0.06,0.018,1.5,0.178878481904094,0.22275057006937,2.05660914030523,0.0413545578603061,2.05805654983034,0.626810831789677,0.129251226130532,7,0,0,0,0.0060004304054067,1,1,16.07161,15.87965,22.62985,25.9729,7.55,1.1646378306196e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C2,4,1.5,0.06,0.018,1.5,0.178878481904094,0.22275057006937,1.94119259439368,0.0313130114625334,1.94228854979487,0.655165806614402,0.121582360388833,7,0,0,0,0.00655132312484123,1,1,15.2043083333333,14.24345,20.4077,26.732,7.16666666666667,9.54333834179977e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C3,4,1.5,0.06,0.018,1.5,0.178878481904094,0.22275057006937,1.82148460826663,0.0354446912463474,1.82272517246025,0.689149441318245,0.113080224865369,5,0,0,0,0.00638060717560947,1,1,16.2384183333333,15.31745,24.40695,32.7259,7,9.54333834179977e-13,0.020441393241886,0,0,0
full,速度扫描,场景三_突变迁移,1,C4,4,1.5,0.06,0.018,1.5,0.178878481904094,0.22275057006937,1.79157779039179,0.0309077162758285,1.79265956046145,0.695112579933967,0.110854365232146,5,0,0,0,0.00647486696867654,1,1,14.92814,13.95355,21.97645,23.921,6.88333333333333,2.07566602794529e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C1,4,2,0.08,0.018,2,0.178878481904094,0.22275057006937,2.00536482401381,0.0463206835849147,2.00698604793928,0.638528845425637,0.125903961486744,7,0,0,0,0.00600043042902898,1,1,16.0497783333333,15.6264,21.7129,25.1685,7.58333333333333,2.72500771947293e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C2,4,2,0.08,0.018,2,0.178878481904094,0.22275057006937,1.89165093987076,0.0366070768363214,1.89293218756003,0.666088168553237,0.118137953747605,6,0,0,0,0.00655132464692779,1,1,15.969175,15.4223,22.94715,24.7425,7.3,5.14518982974721e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,1,C3,4,2,0.08,0.018,2,0.178878481904094,0.22275057006937,1.76949176992131,0.0399866272187401,1.77089130187396,0.698383531571864,0.109181454239478,4,0,0,0,0.00638088537270434,1,1,15.9738083333333,14.9114,22.7171,29.9526,7.03333333333333,5.14518982974721e-15,0.020441393241886,0,0,0
full,速度扫描,场景三_突变迁移,1,C4,4,2,0.08,0.018,2,0.178878481904094,0.22275057006937,1.73960479324361,0.035711648344842,1.74085470093568,0.70468154566258,0.106875973314331,4,0,0,0,0.00647467930478522,1,1,15.3741333333333,14.97445,22.37325,23.7779,6.98333333333333,1.47760900737204e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C1,4,0.6,0.024,0.018,0.6,0.178900929883589,0.217952035420628,2.74648123661068,0.0223274945341914,2.74726269891938,0.536790973037967,0.167939714564493,11,0,0,0,0.00603851763105455,1,1,16.0665916666667,15.7876,21.5482,25.1957,7.58333333333333,2.52619106189123e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C2,4,0.6,0.024,0.018,0.6,0.178900929883589,0.217952035420628,2.6466177876259,0.0164729195892605,2.64719433981152,0.560465494004139,0.162909044904175,10,0,0,0,0.00651554520304067,1,1,15.5562133333333,14.82665,21.0166,24.5931,7.18333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C3,4,0.6,0.024,0.018,0.6,0.178900929883589,0.217952035420628,2.53669402193701,0.0196925238637918,2.53738326027225,0.590404423623765,0.157185540524913,8,0,0,0,0.00618829402221714,1,1,18.13867,17.9798,24.81175,28.8431,7.21666666666667,5.55111512312578e-17,0.0201175416045027,0,0,0
full,速度扫描,场景三_突变迁移,2,C4,4,0.6,0.024,0.018,0.6,0.178900929883589,0.217952035420628,2.49868004162939,0.0167511772999794,2.49926633283489,0.598047929484737,0.155157106868002,8,0,0,0,0.00647528709113313,1,1,17.7657833333333,17.6325,22.84645,24.9877,7.03333333333333,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C1,4,0.8,0.032,0.018,0.8,0.178900929883589,0.217952035420628,2.41290361526691,0.0281930978872033,2.41389037369296,0.580373406147333,0.150479635517924,9,0,0,0,0.0060000746082331,1,1,17.2767183333333,17.06135,20.96815,23.1798,7.53333333333333,3.39013539463195e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C2,4,0.8,0.032,0.018,0.8,0.178900929883589,0.217952035420628,2.31928894010638,0.0201917661449958,2.31999565192146,0.603859816160351,0.145202879171173,9,0,0,0,0.00651554401774908,1,1,16.434105,15.8867,21.41635,23.0055,7,6.24500451351651e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C3,4,0.8,0.032,0.018,0.8,0.178900929883589,0.217952035420628,2.20708230481394,0.0241893535631893,2.20792893218865,0.631674381793809,0.13861372778838,6,0,0,0,0.00619521987512507,1,1,15.5117533333333,15.2635,20.96635,22.9426,6.96666666666667,6.24500451351651e-17,0.0201175416045027,0,0,0
full,速度扫描,场景三_突变迁移,2,C4,4,0.8,0.032,0.018,0.8,0.178900929883589,0.217952035420628,2.17557030738403,0.0204088260737494,2.17628461629661,0.639016434325082,0.136706128517436,6,0,0,0,0.00647474547754159,1,1,16.96726,16.7095,22.033,23.3307,6.9,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C1,4,1,0.04,0.018,1,0.178900929883589,0.217952035420628,2.2388508637442,0.0313000947696388,2.23994636706114,0.604277777412444,0.140510645552435,8,0,0,0,0.00600007435791955,1,1,18.8361116666667,18.42985,23.1623,26.7229,7.56666666666667,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C2,4,1,0.04,0.018,1,0.178900929883589,0.217952035420628,2.14463546737382,0.0237022941111422,2.14546504766771,0.626630377078145,0.134807213855153,8,0,0,0,0.00651554406572778,1,1,17.7236966666667,17.0819,23.44505,25.3294,7.13333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C3,4,1,0.04,0.018,1,0.178900929883589,0.217952035420628,2.02987351298417,0.0282976690817787,2.03086393140203,0.658194244191594,0.127515825165199,6,0,0,0,0.00617973106789388,1,1,17.345685,16.77335,24.67365,29.9178,7.05,2.77555756156289e-17,0.0201175416045027,0,0,0
full,速度扫描,场景三_突变迁移,2,C4,4,1,0.04,0.018,1,0.178900929883589,0.217952035420628,2.00009822230395,0.0239218649999285,2.00093548757895,0.66469241193484,0.125554891672492,6,0,0,0,0.00647490507821509,1,1,16.7606333333333,16.17025,24.3144,27.694,7.01666666666667,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C1,4,1.25,0.05,0.018,1.25,0.178900929883589,0.217952035420628,2.12643410734104,0.0382144115804036,2.12777161174636,0.621578088434614,0.133677331312541,8,0,0,0,0.00600007456379256,1,1,18.29638,17.7081,24.1497,25.9275,7.76666666666667,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C2,4,1.25,0.05,0.018,1.25,0.178900929883589,0.217952035420628,2.02429126357488,0.0278851826115709,2.02526724496629,0.644982107985688,0.127150494208268,7,0,0,0,0.00651554444065029,1,1,16.5175116666667,16.22315,21.3662,23.4113,7.15,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C3,4,1.25,0.05,0.018,1.25,0.178900929883589,0.217952035420628,1.90835121827403,0.0323933773393121,1.90948498648091,0.676743297769756,0.119310159203059,5,0,0,0,0.00618877913860566,1,1,16.61711,16.4015,21.99065,27.3501,7,1.68620542875808e-16,0.0201175416045027,0,0,0
full,速度扫描,场景三_突变迁移,2,C4,4,1.25,0.05,0.018,1.25,0.178900929883589,0.217952035420628,1.87821088118034,0.0277846291108292,1.87918334319922,0.682724522531959,0.117186070577939,5,0,0,0,0.00647497707305475,1,1,16.3691233333333,16.0428,21.8096,23.2469,6.95,3.3584246494911e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C1,4,1.5,0.06,0.018,1.5,0.178900929883589,0.217952035420628,2.06234065263155,0.0419891647353782,2.06381027339728,0.630168394469372,0.129620232454985,7,0,0,0,0.00600007509391993,1,1,18.0321733333333,17.35855,24.6792,30.3587,7.78333333333333,1.51781365254067e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C2,4,1.5,0.06,0.018,1.5,0.178900929883589,0.217952035420628,1.96005932234232,0.0312399643265493,1.96115272109375,0.654413704525533,0.122868693423226,7,0,0,0,0.00651554584727282,1,1,16.90924,16.9564,21.3081,22.7104,7.2,4.09394740330526e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C3,4,1.5,0.06,0.018,1.5,0.178900929883589,0.217952035420628,1.84219674379792,0.0357210707450417,1.843446981274,0.687018661401226,0.114596420164233,5,0,0,0,0.00618785427222451,1,1,16.5883666666667,15.80855,23.1508,26.6943,6.91666666666667,4.09394740330526e-15,0.0201175416045027,0,0,0
full,速度扫描,场景三_突变迁移,2,C4,4,1.5,0.06,0.018,1.5,0.178900929883589,0.217952035420628,1.81206796519997,0.0309803675465417,1.8131522780641,0.693418951381367,0.11238413235191,5,0,0,0,0.00647486696867654,1,1,16.4840616666667,16.13385,21.91375,27.2007,6.81666666666667,3.5901837058816e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C1,4,2,0.08,0.018,2,0.178900929883589,0.217952035420628,2.00913936350816,0.0474517164577748,2.01080017358418,0.640764005641304,0.12615354338911,7,0,0,0,0.00600007538544887,1,1,17.5629833333333,17.0696,21.1358,25.6491,7.83333333333333,6.27969898303604e-16,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C2,4,2,0.08,0.018,2,0.178900929883589,0.217952035420628,1.91040017020798,0.0371062695104642,1.91169888964084,0.663304763800947,0.119453184503212,6,0,0,0,0.0065155493750168,1,1,17.2800933333333,15.953,23.6499,26.6275,7.2,9.59302082215174e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,2,C3,4,2,0.08,0.018,2,0.178900929883589,0.217952035420628,1.78822439900406,0.0413581962118275,1.78967193587147,0.697855645506354,0.110601991096723,5,0,0,0,0.00619704218967171,1,1,16.3320216666667,16.14135,21.6206,24.3486,7.06666666666667,9.59302082215174e-13,0.0201175416045027,0,0,0
full,速度扫描,场景三_突变迁移,2,C4,4,2,0.08,0.018,2,0.178900929883589,0.217952035420628,1.75795518569285,0.0359617411523456,1.75921384663318,0.703891880823993,0.108297338591673,4,0,0,0,0.00647467930478525,1,1,15.6775866666667,14.8169,21.95,25.5614,7,3.16635606623095e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C1,4,0.6,0.024,0.018,0.6,0.182207061898237,0.220892116227419,2.73110386244218,0.0222824032010447,2.73188374655422,0.534121762565354,0.167174932805515,11,0,0,0,0.00605104421036642,1,1,16.1414316666667,15.4338,21.7341,25.0592,7.7,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C2,4,0.6,0.024,0.018,0.6,0.182207061898237,0.220892116227419,2.6108413468088,0.0163748372293465,2.61141446611183,0.564704597205269,0.161068565828258,10,0,0,0,0.00645468575551655,1,1,15.9918533333333,15.14945,22.0895,22.367,7.16666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C3,4,0.6,0.024,0.018,0.6,0.182207061898237,0.220892116227419,2.50398016124492,0.0196174284506785,2.5046667712407,0.591599287307345,0.15544151034577,8,0,0,0,0.00720301294650054,1,1,17.0376433333333,16.47805,24.76655,27.3089,7.1,1.21213802883879e-16,0.0204758115746313,0,0,0
full,速度扫描,场景三_突变迁移,3,C4,4,0.6,0.024,0.018,0.6,0.182207061898237,0.220892116227419,2.4641751690983,0.0166257309872797,2.46475706968285,0.599975320338546,0.153292682809053,7,0,0,0,0.00647528709113303,1,1,16.0850866666667,16.57545,21.67375,24.0438,7.03333333333333,5.89805981832114e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C1,4,0.8,0.032,0.018,0.8,0.182207061898237,0.220892116227419,2.40727261080308,0.027070093967453,2.40822006409194,0.574691436560011,0.150167475277471,9,0,0,0,0.00605132041271274,1,1,15.69769,15.521,19.9474,23.3222,7.2,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C2,4,0.8,0.032,0.018,0.8,0.182207061898237,0.220892116227419,2.29320256463244,0.0200897619108857,2.29390570629932,0.605315843554111,0.143697958214557,9,0,0,0,0.0064546853472327,1,1,15.0418633333333,14.77505,19.3674,20.1159,7.03333333333333,1.59811400224363e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C3,4,0.8,0.032,0.018,0.8,0.182207061898237,0.220892116227419,2.18247490238471,0.0241734780424161,2.1833209741162,0.634733337987764,0.137126372946894,6,0,0,0,0.00720329034234966,1,1,15.3531916666667,14.82625,20.49635,21.0572,7,1.59811400224363e-11,0.0204758115746313,0,0,0
full,速度扫描,场景三_突变迁移,3,C4,4,0.8,0.032,0.018,0.8,0.182207061898237,0.220892116227419,2.1497855801617,0.0203713526540134,2.15049857750459,0.642410363111406,0.135125201648399,6,0,0,0,0.00647474547754154,1,1,15.4614016666667,14.72575,22.3489,26.2871,6.95,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C1,4,1,0.04,0.018,1,0.182207061898237,0.220892116227419,2.24423421958046,0.031920345410393,2.24535143166982,0.598213451755143,0.140829556950354,9,0,0,0,0.00605132035768151,1,1,16.59877,15.9917,24.46185,26.1381,7.45,1.68026703661894e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C2,4,1,0.04,0.018,1,0.182207061898237,0.220892116227419,2.1233770530105,0.0237631439770351,2.12420876304969,0.628483422072301,0.133486621057444,8,0,0,0,0.00645468531391605,1,1,16.060855,16.1215,21.54065,23.2108,7.08333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C3,4,1,0.04,0.018,1,0.182207061898237,0.220892116227419,2.00982936207353,0.028180329169863,2.01081567359447,0.659574262194132,0.126199114441098,6,0,0,0,0.00720277120352343,1,1,16.488325,16.3491,22.07615,24.5101,6.96666666666667,0,0.0204758115746313,0,0,0
full,速度扫描,场景三_突变迁移,3,C4,4,1,0.04,0.018,1,0.182207061898237,0.220892116227419,1.9789087501234,0.023699131480277,1.97973821972521,0.665935401037574,0.124140537107004,6,0,0,0,0.00647490507821515,1,1,15.2656666666667,15.1054,21.3689,24.4647,6.96666666666667,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C1,4,1.25,0.05,0.018,1.25,0.182207061898237,0.220892116227419,2.1257038706948,0.0370753567463619,2.12700150818093,0.617151324550493,0.1336318012154,8,0,0,0,0.00605132360632564,1,1,17.12279,15.98635,23.67485,27.5189,7.63333333333333,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C2,4,1.25,0.05,0.018,1.25,0.182207061898237,0.220892116227419,2.00596904658504,0.0276306708559069,2.00693612006499,0.646582365374555,0.125943947429968,7,0,0,0,0.00645468541990969,1,1,15.82675,14.6567,22.43635,26.0397,7.11666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C3,4,1.25,0.05,0.018,1.25,0.182207061898237,0.220892116227419,1.89149446472948,0.0320121350338586,1.89261488945567,0.676866527213306,0.118126915631663,5,0,0,0,0.00720304410845676,1,1,15.6721383333333,15.1,20.47735,25.1304,6.88333333333333,0,0.0204758115746313,0,0,0
full,速度扫描,场景三_突变迁移,3,C4,4,1.25,0.05,0.018,1.25,0.182207061898237,0.220892116227419,1.86031021884327,0.0275364307922453,1.861273993921,0.684330082436934,0.115906129109781,5,0,0,0,0.00647497707305468,1,1,15.64617,14.61005,24.5955,27.5294,6.91666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C1,4,1.5,0.06,0.018,1.5,0.182207061898237,0.220892116227419,2.0656220668551,0.0412588207750938,2.06706612558223,0.62545054453261,0.129831024407665,7,0,0,0,0.00605132229228465,1,1,16.2696383333333,15.7348,22.59035,26.6362,7.56666666666667,1.25659899152808e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C2,4,1.5,0.06,0.018,1.5,0.182207061898237,0.220892116227419,1.94457065442684,0.03120198277887,1.9456627238241,0.655293592996895,0.121813674758923,7,0,0,0,0.00645468586999139,1,1,16.3444716666667,15.9944,22.5745,24.389,7.23333333333333,4.05435060524262e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C3,4,1.5,0.06,0.018,1.5,0.182207061898237,0.220892116227419,1.82718717942461,0.0355864878042335,1.82843270649775,0.688243052046715,0.113499692106347,5,0,0,0,0.00720111534756175,1,1,15.6609533333333,15.642,20.82375,21.64,6.98333333333333,4.05435060524262e-12,0.0204758115746313,0,0,0
full,速度扫描,场景三_突变迁移,3,C4,4,1.5,0.06,0.018,1.5,0.182207061898237,0.220892116227419,1.79603567932466,0.0308855732641987,1.79711667438891,0.694964234573075,0.111188976251709,5,0,0,0,0.00647486696867651,1,1,15.10732,14.4153,21.7363,23.2321,6.86666666666667,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C1,4,2,0.08,0.018,2,0.182207061898237,0.220892116227419,2.01717258505582,0.0461029516529943,2.01878618836367,0.635633963538044,0.126683083067244,7,0,0,0,0.0060513249955365,1,1,17.67915,17.35825,23.72955,29.2158,7.65,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C2,4,2,0.08,0.018,2,0.182207061898237,0.220892116227419,1.89590849256805,0.036809336978633,1.8971968193623,0.665298542528596,0.118437896499781,6,0,0,0,0.0064546870415869,1,1,16.424425,15.72255,21.77005,25.586,7.3,5.36931610284341e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,3,C3,4,2,0.08,0.018,2,0.182207061898237,0.220892116227419,1.77498219573715,0.0406123252373223,1.77640362712046,0.69733418103998,0.109599712804267,5,0,0,0,0.00720199097109776,1,1,16.5291366666667,15.67035,24.24935,25.6005,7.15,5.36931610284341e-14,0.0204758115746313,0,0,0
full,速度扫描,场景三_突变迁移,3,C4,4,2,0.08,0.018,2,0.182207061898237,0.220892116227419,1.74377619827379,0.035788808403626,1.74502880656792,0.70408550380753,0.107200732688985,4,0,0,0,0.00647467930478515,1,1,15.9070366666667,15.54875,24.44735,25.5658,7.05,7.68309027510128e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C1,4,0.6,0.024,0.018,0.6,0.182475821107829,0.217629767193269,2.81904259935296,0.022778140921466,2.81983983428521,0.521686567884803,0.171502489118112,11,0,0,0,0.00600001385766367,1,1,17.6816083333333,17.4053,24.01805,25.6697,7.61666666666667,3.12250225675825e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C2,4,0.6,0.024,0.018,0.6,0.182475821107829,0.217629767193269,2.63780018401717,0.0164226642448235,2.63837497726574,0.56155002422731,0.162457369335604,10,0,0,0,0.00637441799103318,1,1,16.8088216666667,15.6297,23.42685,25.1678,7.2,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C3,4,0.6,0.024,0.018,0.6,0.182475821107829,0.217629767193269,2.52816938014771,0.0196071647526799,2.52885563091405,0.591913340247158,0.156732947356176,8,0,0,0,0.00826688156483354,1,1,16.6322783333333,16.2057,23.3667,28.995,7.08333333333333,7.63278329429795e-17,0.0202273501816177,0,0,0
full,速度扫描,场景三_突变迁移,4,C4,4,0.6,0.024,0.018,0.6,0.182475821107829,0.217629767193269,2.49164487559123,0.016688104831569,2.49222895926033,0.599781786385312,0.15477879391036,7,0,0,0,0.00647528709113311,1,1,16.606325,16.0905,22.77595,26.1533,7.03333333333333,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C1,4,0.8,0.032,0.018,0.8,0.182475821107829,0.217629767193269,2.48829405929882,0.0276134761954935,2.48926053096566,0.565283727374338,0.154598279764488,10,0,0,0,0.00600003472038009,1,1,17.0464833333333,16.58565,23.91125,26.5357,7.1,6.81774081634501e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C2,4,0.8,0.032,0.018,0.8,0.182475821107829,0.217629767193269,2.31506577946079,0.0202389394106752,2.31577414234016,0.603638072592732,0.144960305286787,9,0,0,0,0.00637441761287137,1,1,16.6388383333333,15.87685,23.8378,26.8104,7.16666666666667,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C3,4,0.8,0.032,0.018,0.8,0.182475821107829,0.217629767193269,2.20193677567634,0.0242197994311815,2.20278446865643,0.632764636690396,0.138304037223904,6,0,0,0,0.0082668205000114,1,1,16.1925933333333,16.14805,22.0601,25.1784,6.83333333333333,6.93889390390723e-18,0.0202273501816177,0,0,0
full,速度扫描,场景三_突变迁移,4,C4,4,0.8,0.032,0.018,0.8,0.182475821107829,0.217629767193269,2.17101133833514,0.0204228724163479,2.17172613886971,0.639969146700927,0.136427939795132,6,0,0,0,0.00647474547754164,1,1,16.2955183333333,16.08265,21.5291,24.4999,6.91666666666667,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C1,4,1,0.04,0.018,1,0.182475821107829,0.217629767193269,2.32034110201975,0.0324780878534865,2.32147783509462,0.58830496374896,0.145263251207895,9,0,0,0,0.00600001211258668,1,1,17.0969633333333,16.81895,22.87685,27.6027,7.38333333333333,3.07420755518706e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C2,4,1,0.04,0.018,1,0.182475821107829,0.217629767193269,2.14139524505972,0.023721912182229,2.14222551198609,0.626491805297004,0.134606765068305,8,0,0,0,0.00637441759254134,1,1,16.2647666666667,15.7241,22.1453,25.9084,7.1,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C3,4,1,0.04,0.018,1,0.182475821107829,0.217629767193269,2.02599115448383,0.0281751303963966,2.0269772840477,0.65934162433095,0.127261854821293,6,0,0,0,0.00740284221073788,1,1,16.0868216666667,15.9065,21.62605,25.5516,7.03333333333333,2.77555756156289e-17,0.0202273501816177,0,0,0
full,速度扫描,场景三_突变迁移,4,C4,4,1,0.04,0.018,1,0.182475821107829,0.217629767193269,1.99662528195458,0.0238465446725748,1.99745991101812,0.664959617186878,0.125324173580898,6,0,0,0,0.00647490507821515,1,1,15.4294183333333,14.74525,20.78905,21.682,6.96666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C1,4,1.25,0.05,0.018,1.25,0.182475821107829,0.217629767193269,2.20023284816599,0.0379435823231114,2.20156087354729,0.60714631445207,0.138201331110058,8,0,0,0,0.00600000737452119,1,1,16.7079366666667,16.4453,21.807,23.5775,7.5,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C2,4,1.25,0.05,0.018,1.25,0.182475821107829,0.217629767193269,2.02165290247982,0.027827762029886,2.02262687415087,0.644783314720663,0.126977460568752,7,0,0,0,0.00637441805392013,1,1,16.5422266666667,16.0913,21.1281,22.9325,7.1,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C3,4,1.25,0.05,0.018,1.25,0.182475821107829,0.217629767193269,1.90484131822237,0.0321124451766864,1.90596525380356,0.677294732468062,0.119064754461028,5,0,0,0,0.00740015399328153,1,1,17.882625,17.601,23.22865,28.2095,6.98333333333333,1.43548367637081e-16,0.0202273501816177,0,0,0
full,速度扫描,场景三_突变迁移,4,C4,4,1.25,0.05,0.018,1.25,0.182475821107829,0.217629767193269,1.87547409518134,0.0277513213106302,1.87644539142721,0.683195234728312,0.116991290434435,5,0,0,0,0.00647497707305481,1,1,17.6556683333333,16.1272,25.12765,27.3846,7.03333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C1,4,1.5,0.06,0.018,1.5,0.182475821107829,0.217629767193269,2.13849386818706,0.0420774953662717,2.13996658052488,0.616363891377219,0.13442702451867,8,0,0,0,0.00600000741082039,1,1,17.772885,17.3685,22.818,28.9388,7.53333333333333,1.89580989795601e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C2,4,1.5,0.06,0.018,1.5,0.182475821107829,0.217629767193269,1.95812780192606,0.0312348373968103,1.95922102123494,0.654781019612114,0.122737621846738,7,0,0,0,0.00637441793356054,1,1,17.7783833333333,16.9107,24.82535,26.3632,7.23333333333333,1.77809815482544e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C3,4,1.5,0.06,0.018,1.5,0.182475821107829,0.217629767193269,1.8391171102536,0.0351806877495698,1.84034843432483,0.687809322079083,0.114372253141742,5,0,0,0,0.0074002148591623,1,1,16.58064,16.57555,21.40655,22.7695,6.95,1.77809815482544e-11,0.0202273501816177,0,0,0
full,速度扫描,场景三_突变迁移,4,C4,4,1.5,0.06,0.018,1.5,0.182475821107829,0.217629767193269,1.80974887067633,0.0309086028235566,1.81083067177515,0.693775679069187,0.112212038699497,5,0,0,0,0.00647486696867654,1,1,16.7535633333333,16.56235,22.04995,24.9573,6.85,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C1,4,2,0.08,0.018,2,0.182475821107829,0.217629767193269,2.08876405389229,0.0470259526300326,2.09040996223434,0.625285292060995,0.13130801454099,7,0,0,0,0.00600000742522092,1,1,17.2489466666667,16.6308,22.89985,24.1372,7.65,2.04489203348146e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C2,4,2,0.08,0.018,2,0.182475821107829,0.217629767193269,1.90864075134544,0.0370104848436612,1.90993611831497,0.663288431412723,0.11933038020659,6,0,0,0,0.00637441807678366,1,1,17.18618,17.03745,22.554,23.5113,7.23333333333333,2.7926272405665e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,4,C3,4,2,0.08,0.018,2,0.182475821107829,0.217629767193269,1.78542731985979,0.0400155885744917,1.7868278654599,0.697613309872018,0.110391043336051,5,0,0,0,0.00740025616270325,1,1,16.573845,16.32785,20.95425,23.904,7.03333333333333,2.7926272405665e-13,0.0202273501816177,0,0,0
full,速度扫描,场景三_突变迁移,4,C4,4,2,0.08,0.018,2,0.182475821107829,0.217629767193269,1.75606796553194,0.035926489760933,1.75732539267357,0.703945599202406,0.108152022064735,4,0,0,0,0.00647467930478525,1,1,16.1859583333333,15.09745,23.76145,27.1613,7.01666666666667,8.94229135184332e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C1,4,0.6,0.024,0.018,0.6,0.180640447125984,0.217874873748946,2.76625653542391,0.0225875391544933,2.76704709929432,0.532499962176407,0.168918134140646,11,0,0,0,0.00600007808016739,1,1,17.8288733333333,17.33295,24.68715,26.4735,7.65,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C2,4,0.6,0.024,0.018,0.6,0.180640447125984,0.217874873748946,2.64200551501072,0.0164434721356761,2.64258103653546,0.562299419074797,0.162672940900868,10,0,0,0,0.00649259679414935,1,1,17.10264,17.10185,22.7028,24.6749,7.3,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C3,4,0.6,0.024,0.018,0.6,0.180640447125984,0.217874873748946,2.53190126972407,0.0196104433846084,2.53258763524253,0.589829550640875,0.156931242735664,8,0,0,0,0.00764652889188258,1,1,16.7792583333333,16.82355,21.80815,22.546,7.1,0,0.0203278267415209,0,0,0
full,速度扫描,场景三_突变迁移,5,C4,4,0.6,0.024,0.018,0.6,0.180640447125984,0.217874873748946,2.49437640862731,0.0167161828995111,2.4949614750288,0.599810252250864,0.154925790606171,7,0,0,0,0.00647528709113314,1,1,16.2106283333333,15.76775,21.24,26.8618,7.05,3.81639164714898e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C1,4,0.8,0.032,0.018,0.8,0.180640447125984,0.217874873748946,2.43940928134058,0.027037077840223,2.44035557906499,0.572412549310181,0.151940388991325,10,0,0,0,0.00600004347799159,1,1,17.6315983333333,16.88565,23.7708,24.7506,7.33333333333333,7.89646126264643e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C2,4,0.8,0.032,0.018,0.8,0.180640447125984,0.217874873748946,2.31706314281392,0.0201994679393576,2.3177701241918,0.604539951798942,0.145075082278307,9,0,0,0,0.0064925965705204,1,1,17.0524633333333,16.4471,22.68185,24.7289,7.06666666666667,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C3,4,0.8,0.032,0.018,0.8,0.180640447125984,0.217874873748946,2.2040931198652,0.0241773849223378,2.20493932833748,0.63124200802979,0.138433904020097,6,0,0,0,0.00764645520409782,1,1,15.958045,15.78195,21.58595,24.3652,6.9,3.46944695195361e-17,0.0203278267415209,0,0,0
full,速度扫描,场景三_突变迁移,5,C4,4,0.8,0.032,0.018,0.8,0.180640447125984,0.217874873748946,2.17279244839264,0.0204122791422963,2.17350687816262,0.639538396043008,0.136536690762481,6,0,0,0,0.00647474547754172,1,1,16.245745,15.8367,21.5828,22.4483,6.88333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C1,4,1,0.04,0.018,1,0.180640447125984,0.217874873748946,2.27526602218521,0.0322379733458679,2.27639435125232,0.595490995533207,0.142653989852763,9,0,0,0,0.00600001835922259,1,1,17.0463816666667,16.26655,22.78955,23.5316,7.61666666666667,3.48548967465945e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C2,4,1,0.04,0.018,1,0.180640447125984,0.217874873748946,2.14291629729237,0.0237186547292635,2.1437464502079,0.627198122935303,0.134700898559357,8,0,0,0,0.0064925965652412,1,1,16.003,15.3558,22.2918,26.9352,7.15,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C3,4,1,0.04,0.018,1,0.180640447125984,0.217874873748946,2.02754802683038,0.0282161705263599,2.0285355927988,0.659535053427641,0.127363760799524,6,0,0,0,0.00704682152733559,1,1,15.9859383333333,15.2178,23.0636,24.6243,7.01666666666667,0,0.0203278267415209,0,0,0
full,速度扫描,场景三_突变迁移,5,C4,4,1,0.04,0.018,1,0.180640447125984,0.217874873748946,1.99793943836469,0.0238816899831826,1.9987752975141,0.665117952686741,0.125411526944576,6,0,0,0,0.00647490507821506,1,1,15.7308283333333,15.09755,20.22765,23.0384,6.98333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C1,4,1.25,0.05,0.018,1.25,0.180640447125984,0.217874873748946,2.15303645792178,0.0370232420813427,2.15433227139463,0.613636930777483,0.135325538670724,8,0,0,0,0.00600001415041333,1,1,16.9038283333333,16.8855,23.6116,25.1672,7.75,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C2,4,1.25,0.05,0.018,1.25,0.180640447125984,0.217874873748946,2.02306269859332,0.0278832749782226,2.02403861321756,0.645204425372235,0.127069949611939,7,0,0,0,0.00649259667570873,1,1,16.7342633333333,15.39125,24.3244,25.819,7.16666666666667,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C3,4,1.25,0.05,0.018,1.25,0.180640447125984,0.217874873748946,1.90612355036932,0.0322379094646087,1.90725187720058,0.677588694925774,0.119154463997986,5,0,0,0,0.00699371866307878,1,1,16.49547,15.56095,23.277,25.5905,6.96666666666667,1.73472347597681e-17,0.0203278267415209,0,0,0
full,速度扫描,场景三_突变迁移,5,C4,4,1.25,0.05,0.018,1.25,0.180640447125984,0.217874873748946,1.87647860731007,0.0277601425187231,1.87745021229822,0.683394800279176,0.117062820341586,5,0,0,0,0.00647497707305465,1,1,15.766555,14.8324,23.3663,28.5734,6.96666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C1,4,1.5,0.06,0.018,1.5,0.180640447125984,0.217874873748946,2.09051567290322,0.0413505398248764,2.09196294179709,0.62296664925386,0.13141913229389,7,0,0,0,0.00600001433473657,1,1,18.023845,16.8899,27.0058,29.9874,7.65,1.42594269725294e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C2,4,1.5,0.06,0.018,1.5,0.180640447125984,0.217874873748946,1.958916423068,0.0311644814579113,1.96000717991903,0.65487586817244,0.122791154006679,7,0,0,0,0.00649259681419637,1,1,16.5755566666667,15.85245,23.62795,26.5368,7.18333333333333,3.09592629310629e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C3,4,1.5,0.06,0.018,1.5,0.180640447125984,0.217874873748946,1.84023085665791,0.0352340991780126,1.84146405012914,0.687300245364049,0.114453373601614,5,0,0,0,0.00699353695808375,1,1,16.0148933333333,15.22305,22.8618,26.8528,6.96666666666667,3.09592629310629e-13,0.0203278267415209,0,0,0
full,速度扫描,场景三_突变迁移,5,C4,4,1.5,0.06,0.018,1.5,0.180640447125984,0.217874873748946,1.81057583428744,0.0309377435081397,1.81165865531023,0.693533261586146,0.112273435664673,5,0,0,0,0.00647486696867654,1,1,16.4991866666667,16.19155,22.9163,25.8695,6.83333333333333,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C1,4,2,0.08,0.018,2,0.180640447125984,0.217874873748946,2.0385415689659,0.0463524819827986,2.04016390583529,0.632740348826534,0.128081041794861,7,0,0,0,0.006000014351126,1,1,17.075395,15.9845,23.4632,25.2528,7.78333333333333,9.33281230075522e-16,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C2,4,2,0.08,0.018,2,0.180640447125984,0.217874873748946,1.90952104462293,0.0370202481927162,1.91081675330967,0.663885318386125,0.119391838895605,6,0,0,0,0.00649259738061894,1,1,16.3263083333333,15.65595,23.7759,26.0928,7.2,5.29694448025975e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,5,C3,4,2,0.08,0.018,2,0.180640447125984,0.217874873748946,1.78656525702339,0.040695865187177,1.78798961230494,0.697713108218986,0.110476911923783,5,0,0,0,0.00699393810257451,1,1,15.9325533333333,15.0326,22.68235,26.4311,7.01666666666667,5.29694448025975e-11,0.0203278267415209,0,0,0
full,速度扫描,场景三_突变迁移,5,C4,4,2,0.08,0.018,2,0.180640447125984,0.217874873748946,1.75671246038786,0.0359419090298413,1.7579704272039,0.70400599264801,0.10820167030884,4,0,0,0,0.00647467930478525,1,1,16.1558983333333,15.83585,23.3544,28.1103,7.08333333333333,8.44831149482417e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C1,4,0.6,0.024,0.018,0.6,0.18079785360564,0.220269488877961,2.76078999047314,0.022687721782914,2.76158406073554,0.532905277672554,0.168648234378674,11,0,0,0,0.00600408752731194,1,1,16.91373,16.1684,23.73675,24.9116,7.86666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C2,4,0.6,0.024,0.018,0.6,0.18079785360564,0.220269488877961,2.62095950989224,0.0163848835396303,2.62153298081612,0.563005247721287,0.161591209381459,10,0,0,0,0.006444203673697,1,1,16.133165,15.1855,21.8672,23.953,7.21666666666667,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C3,4,0.6,0.024,0.018,0.6,0.18079785360564,0.220269488877961,2.50807223661315,0.0195931813925817,2.50875799796189,0.592251067661184,0.155660734916392,8,0,0,0,0.00623176272016454,1,1,16.61641,16.44345,23.79865,24.2164,7.11666666666667,3.81639164714898e-17,0.0202259707236558,0,0,0
full,速度扫描,场景三_突变迁移,6,C4,4,0.6,0.024,0.018,0.6,0.18079785360564,0.220269488877961,2.4734008353288,0.0166620358546015,2.47398400658371,0.600180396788921,0.153793392922579,7,0,0,0,0.00647528709113315,1,1,16.2814783333333,15.93885,21.1833,23.0995,7.01666666666667,4.5102810375397e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C1,4,0.8,0.032,0.018,0.8,0.18079785360564,0.220269488877961,2.4274976659246,0.0281152294349576,2.42848169895483,0.575470126202064,0.15128567309311,10,0,0,0,0.00601451814267405,1,1,17.0102533333333,16.17035,23.3045,24.8786,7.41666666666667,2.24611995669477e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C2,4,0.8,0.032,0.018,0.8,0.18079785360564,0.220269488877961,2.30057237425165,0.0201490551879436,2.30127759118323,0.604512639721557,0.144124714588973,9,0,0,0,0.00644420204117739,1,1,15.77124,15.4418,22.9463,24.2814,7.16666666666667,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C3,4,0.8,0.032,0.018,0.8,0.18079785360564,0.220269488877961,2.18618023034391,0.0240954018088089,2.18702356940722,0.635101965353638,0.137351365568593,6,0,0,0,0.00623174995788305,1,1,16.3071366666667,16.0513,22.03985,23.6853,6.95,3.46944695195361e-17,0.0202259707236558,0,0,0
full,速度扫描,场景三_突变迁移,6,C4,4,0.8,0.032,0.018,0.8,0.18079785360564,0.220269488877961,2.15651695989444,0.0204149892413527,2.15723148451788,0.642027360994785,0.135539698180026,6,0,0,0,0.00647474547754164,1,1,16.6202833333333,16.37525,22.0336,27.1895,6.95,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C1,4,1,0.04,0.018,1,0.18079785360564,0.220269488877961,2.25388424488195,0.0317052802084274,2.25499392968925,0.600941844391721,0.141399426681504,9,0,0,0,0.00601452116941766,1,1,17.37318,17.54415,22.93175,26.2135,7.56666666666667,4.80976369843233e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C2,4,1,0.04,0.018,1,0.18079785360564,0.220269488877961,2.12914627166708,0.0237261180646755,2.12997668579935,0.627691898637345,0.133846298587634,8,0,0,0,0.00644420229635115,1,1,16.1759433333333,15.5951,21.95525,23.1415,7.1,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C3,4,1,0.04,0.018,1,0.18079785360564,0.220269488877961,2.01251328414126,0.0278855174623139,2.01348927725244,0.659218503167616,0.126376218174859,6,0,0,0,0.0062317498864209,1,1,15.726665,14.94765,21.82735,24.9222,7.01666666666667,6.93889390390723e-18,0.0202259707236558,0,0,0
full,速度扫描,场景三_突变迁移,6,C4,4,1,0.04,0.018,1,0.18079785360564,0.220269488877961,1.98439673631756,0.0237650373002919,1.98522851262307,0.665859194497276,0.124508390840878,6,0,0,0,0.00647490507821503,1,1,16.3428633333333,15.2996,22.4518,27.0048,6.96666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C1,4,1.25,0.05,0.018,1.25,0.18079785360564,0.220269488877961,2.14278093203983,0.0384639118438254,2.14412716895436,0.618457353039086,0.13469252386512,8,0,0,0,0.00601452364515491,1,1,17.11278,16.62835,23.84625,26.0823,7.78333333333333,1.23512311489549e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C2,4,1.25,0.05,0.018,1.25,0.18079785360564,0.220269488877961,2.01103067480951,0.0277015433534182,2.01200022882688,0.646020472486003,0.12627841606803,7,0,0,0,0.00644420364585332,1,1,15.51612,15.1088,21.7917,24.722,7.08333333333333,4.85722573273506e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C3,4,1.25,0.05,0.018,1.25,0.18079785360564,0.220269488877961,1.8929964115787,0.0316300036621814,1.89410346170687,0.677469115493663,0.118232823886335,5,0,0,0,0.00623175104598518,1,1,15.1788216666667,15.03105,20.72165,25.3873,6.93333333333333,4.85722573273506e-17,0.0202259707236558,0,0,0
full,速度扫描,场景三_突变迁移,6,C4,4,1.25,0.05,0.018,1.25,0.18079785360564,0.220269488877961,1.86491189555814,0.0275977677110067,1.86587781742802,0.683570063853404,0.116236506215249,5,0,0,0,0.00647497707305475,1,1,16.6581666666667,15.94745,23.7061,25.8985,6.93333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C1,4,1.5,0.06,0.018,1.5,0.18079785360564,0.220269488877961,2.0813988962458,0.042940301921659,2.08290180681305,0.626650670857682,0.13083975716599,7,0,0,0,0.00601451396425667,1,1,17.4972733333333,16.3732,25.836,26.7743,7.76666666666667,2.75821032680312e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C2,4,1.5,0.06,0.018,1.5,0.18079785360564,0.220269488877961,1.94875460604233,0.03120085101579,1.94984663582788,0.654919982960219,0.122099565458676,7,0,0,0,0.00644420608858025,1,1,15.6191583333333,15.4203,21.09275,25.5696,7.1,2.87506130014492e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C3,4,1.5,0.06,0.018,1.5,0.18079785360564,0.220269488877961,1.82820731016892,0.0349774469830342,1.82943152081333,0.688436345702658,0.113574567079551,5,0,0,0,0.00623174972778376,1,1,16.6963966666667,16.2809,23.3236,25.8312,6.95,2.87506130014492e-13,0.0202259707236558,0,0,0
full,速度扫描,场景三_突变迁移,6,C4,4,1.5,0.06,0.018,1.5,0.18079785360564,0.220269488877961,1.80012898387843,0.0308677684348021,1.80120935577365,0.694518265938496,0.1114953370436,5,0,0,0,0.00647486696867647,1,1,15.597395,15.59965,22.04525,26.2412,6.85,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C1,4,2,0.08,0.018,2,0.18079785360564,0.220269488877961,2.0304452270891,0.0477885435603896,2.03211782611371,0.636425644561496,0.127553181990796,7,0,0,0,0.00601452155034402,1,1,17.513275,16.7604,24.2428,25.776,7.83333333333333,8.60422844084496e-16,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C2,4,2,0.08,0.018,2,0.18079785360564,0.220269488877961,1.89989404298133,0.0368771762352202,1.90118474414956,0.663904623726859,0.118717990075279,6,0,0,0,0.0064441982000262,1,1,16.2821366666667,15.3707,21.73615,26.7582,7.16666666666667,6.0621323932919e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,6,C3,4,2,0.08,0.018,2,0.18079785360564,0.220269488877961,1.77549280742622,0.0401956975068185,1.77689965683895,0.697711721866449,0.10963852991351,5,0,0,0,0.00623177321809372,1,1,17.5446833333333,16.71445,25.29365,26.9763,7.06666666666667,6.0621323932919e-11,0.0202259707236558,0,0,0
full,速度扫描,场景三_突变迁移,6,C4,4,2,0.08,0.018,2,0.18079785360564,0.220269488877961,1.747365090714,0.0358358087402729,1.74861934401991,0.704179390247293,0.107479355985504,4,0,0,0,0.00647467930478519,1,1,17.6302266666667,17.42745,23.86055,28.945,7,9.49806205907677e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C1,4,0.6,0.024,0.018,0.6,0.178971368523399,0.218516471057759,2.75923019096859,0.0226507236987549,2.76002296629804,0.53213783977396,0.168571143143289,11,0,0,0,0.00600112416397407,1,1,17.1743166666667,16.6757,22.7613,27.1333,7.61666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C2,4,0.6,0.024,0.018,0.6,0.178971368523399,0.218516471057759,2.64221008712295,0.0164846824744662,2.64278705100955,0.560954806123317,0.162683420287813,10,0,0,0,0.0063303282935107,1,1,16.2403616666667,16.146,20.2375,22.2279,7.18333333333333,5.55111512312578e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C3,4,0.6,0.024,0.018,0.6,0.178971368523399,0.218516471057759,2.52913182732464,0.0196710812829766,2.52982031516954,0.590241864715344,0.15678411135455,8,0,0,0,0.00617084389418786,1,1,15.9864216666667,15.91575,19.8861,23.6347,7.18333333333333,3.81639164714898e-17,0.020120605804425,0,0,0
full,速度扫描,场景三_突变迁移,7,C4,4,0.6,0.024,0.018,0.6,0.178971368523399,0.218516471057759,2.49361642754803,0.0167367208943995,2.49420221277933,0.598175837271246,0.154884906442254,7,0,0,0,0.00647528709113307,1,1,16.8624616666667,16.5358,21.1911,24.9323,7.05,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C1,4,0.8,0.032,0.018,0.8,0.178971368523399,0.218516471057759,2.43062384947762,0.027570868498477,2.43158882987507,0.575426155311181,0.151457776104274,9,0,0,0,0.00600097234727229,1,1,17.109705,16.19885,24.44325,26.1191,7.31666666666667,3.73756581240059e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C2,4,0.8,0.032,0.018,0.8,0.178971368523399,0.218516471057759,2.31598458407018,0.0201764242217876,2.31669075891795,0.603916342447315,0.145013114989628,9,0,0,0,0.00633032804794442,1,1,15.96898,15.6642,21.6938,22.6141,7.03333333333333,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C3,4,0.8,0.032,0.018,0.8,0.178971368523399,0.218516471057759,2.20173283492233,0.024052919503009,2.20257468710493,0.633188737745617,0.138291748487985,6,0,0,0,0.00617080571719482,1,1,16.3183483333333,16.19595,21.79625,23.3696,6.91666666666667,3.46944695195361e-17,0.020120605804425,0,0,0
full,速度扫描,场景三_突变迁移,7,C4,4,0.8,0.032,0.018,0.8,0.178971368523399,0.218516471057759,2.17164926386615,0.0204084668358452,2.17236356020541,0.63971341145152,0.136466900195351,6,0,0,0,0.00647474547754166,1,1,16.7975683333333,16.26535,23.3811,26.2366,6.85,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C1,4,1,0.04,0.018,1,0.178971368523399,0.218516471057759,2.25692446589887,0.0308282117366063,2.25800345330965,0.599527119972002,0.141578487829683,8,0,0,0,0.00600097190896746,1,1,17.1946683333333,16.8239,22.36175,25.5135,7.43333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C2,4,1,0.04,0.018,1,0.178971368523399,0.218516471057759,2.14192076357002,0.023707288448541,2.14275051866572,0.626536141726134,0.134639295318983,8,0,0,0,0.00633032804079636,1,1,16.31913,16.14725,20.05585,25.0655,7.13333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C3,4,1,0.04,0.018,1,0.178971368523399,0.218516471057759,2.02557475668487,0.0280454733864615,2.0265563482534,0.659529445112526,0.127234585428805,6,0,0,0,0.00617081648461869,1,1,16.1133233333333,15.60125,21.63155,22.2609,6.98333333333333,2.77555756156289e-17,0.020120605804425,0,0,0
full,速度扫描,场景三_突变迁移,7,C4,4,1,0.04,0.018,1,0.178971368523399,0.218516471057759,1.99684125984892,0.0238996423425866,1.99767774733091,0.66472772631942,0.125338534040044,6,0,0,0,0.00647490507821513,1,1,16.0515183333333,15.54685,21.4355,25.8315,7.03333333333333,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C1,4,1.25,0.05,0.018,1.25,0.178971368523399,0.218516471057759,2.14394938935516,0.0371120095824727,2.14524830969055,0.615369548341802,0.134764796121779,8,0,0,0,0.00600097206908815,1,1,16.9792733333333,16.67645,22.2438,26.4967,7.53333333333333,1.36973765663129e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C2,4,1.25,0.05,0.018,1.25,0.178971368523399,0.218516471057759,2.02215258011866,0.0278724216716542,2.02312811487717,0.644798350262416,0.127010249401914,7,0,0,0,0.00633032808384566,1,1,16.879515,16.62995,23.0419,24.4949,7.15,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C3,4,1.25,0.05,0.018,1.25,0.178971368523399,0.218516471057759,1.90417044643502,0.031774163333118,1.90528254215168,0.677683532681599,0.119017790932319,5,0,0,0,0.00617082887646422,1,1,16.0636066666667,16.371,21.621,22.0247,6.96666666666667,1.38777878078145e-17,0.020120605804425,0,0,0
full,速度扫描,场景三_突变迁移,7,C4,4,1.25,0.05,0.018,1.25,0.178971368523399,0.218516471057759,1.8754320695613,0.0277453245844745,1.87640315592175,0.683393292232574,0.116988296895517,5,0,0,0,0.00647497707305472,1,1,15.1014233333333,14.7107,19.24495,24.1353,6.96666666666667,3.32373017997156e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C1,4,1.5,0.06,0.018,1.5,0.178971368523399,0.218516471057759,2.08319471295926,0.0419546568872769,2.08466312595032,0.624024473861403,0.130954084830574,7,0,0,0,0.00600097201109781,1,1,17.119865,16.8375,21.5871,24.9932,7.58333333333333,1.60663149451068e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C2,4,1.5,0.06,0.018,1.5,0.178971368523399,0.218516471057759,1.95833493827541,0.031242817899707,1.9594284369019,0.65439993021753,0.122751684669018,7,0,0,0,0.0063303280834881,1,1,16.15646,16.0271,20.06045,22.47,7.2,6.17214612752548e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C3,4,1.5,0.06,0.018,1.5,0.178971368523399,0.218516471057759,1.83829647809925,0.0350407993985033,1.83952290607819,0.687363924660856,0.114312445018669,5,0,0,0,0.00617086253397785,1,1,16.141795,15.56175,21.40125,29.3254,6.9,6.17214612752548e-15,0.020120605804425,0,0,0
full,速度扫描,场景三_突变迁移,7,C4,4,1.5,0.06,0.018,1.5,0.178971368523399,0.218516471057759,1.80956002799612,0.0309449498548457,1.81064310124104,0.693540567847851,0.112198013579091,5,0,0,0,0.00647486696867647,1,1,14.8996616666667,14.64215,19.43765,23.1988,6.8,2.123995423986e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C1,4,2,0.08,0.018,2,0.178971368523399,0.218516471057759,2.02878416584674,0.046950593157453,2.03042743660725,0.635117259685722,0.127444614958568,7,0,0,0,0.00600097503881028,1,1,16.303595,15.9888,21.7061,28.6465,7.58333333333333,5.23192600354605e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C2,4,2,0.08,0.018,2,0.178971368523399,0.218516471057759,1.90867783861682,0.0370367465977453,1.90997412474774,0.663095144656953,0.11933297013583,6,0,0,0,0.00633032830982626,1,1,14.6868766666667,14.24785,20.5308,25.5118,7.21666666666667,1.6127030266766e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,7,C3,4,2,0.08,0.018,2,0.178971368523399,0.218516471057759,1.78452983786531,0.0402976763419128,1.78594025653727,0.698199558880975,0.11032327232085,5,0,0,0,0.0061708933942615,1,1,16.96572,16.38195,23.78395,25.9382,7.2,1.6127030266766e-13,0.020120605804425,0,0,0
full,速度扫描,场景三_突变迁移,7,C4,4,2,0.08,0.018,2,0.178971368523399,0.218516471057759,1.7557125861843,0.035909593989528,1.75696942197393,0.704015420432572,0.108124635895635,4,0,0,0,0.00647467930478519,1,1,15.87056,15.12605,24.26645,31.971,6.96666666666667,1.20875531806064e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C1,4,0.6,0.024,0.018,0.6,0.182247424748455,0.218090017843252,2.77589286364023,0.0223155231764453,2.77667390695141,0.528646549427108,0.169392861454753,11,0,0,0,0.00600305966015169,1,1,16.7572066666667,16.04635,23.35355,26.0608,7.65,2.42861286636753e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C2,4,0.6,0.024,0.018,0.6,0.182247424748455,0.218090017843252,2.63465640878031,0.0164233753762672,2.63523122691848,0.562378683772975,0.16229602767011,10,0,0,0,0.00649577840420618,1,1,15.49559,14.6532,20.162,22.2391,7.23333333333333,2.42861286636753e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C3,4,0.6,0.024,0.018,0.6,0.182247424748455,0.218090017843252,2.52449340882712,0.0195474624413255,2.52517757001257,0.591772935338727,0.156537377639583,8,0,0,0,0.00662932075202319,1,1,15.9029616666667,15.281,21.3228,26.8164,7.1,3.46944695195361e-17,0.0202243607655655,0,0,0
full,速度扫描,场景三_突变迁移,8,C4,4,0.6,0.024,0.018,0.6,0.182247424748455,0.218090017843252,2.48823389706371,0.016681394275532,2.48881774586336,0.599767076801739,0.154595036796854,7,0,0,0,0.00647528709113307,1,1,15.87403,14.26965,23.8689,29.4685,7.01666666666667,7.30495525180785e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C1,4,0.8,0.032,0.018,0.8,0.182247424748455,0.218090017843252,2.44280282457099,0.0270728744335499,2.44375037517617,0.572922146079739,0.152126397645758,10,0,0,0,0.00600098535841087,1,1,15.5346533333333,14.30805,22.92225,25.5577,7.25,9.0205620750794e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C2,4,0.8,0.032,0.018,0.8,0.182247424748455,0.218090017843252,2.31234295090633,0.0201895240016883,2.31304958424639,0.604406942754254,0.144803693436773,9,0,0,0,0.00649577769154673,1,1,15.4386133333333,15.0421,21.1082,23.1051,7.08333333333333,4.11014972057089e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C3,4,0.8,0.032,0.018,0.8,0.182247424748455,0.218090017843252,2.19861086625777,0.0240774205234136,2.19945357597609,0.633182195062226,0.138103493398205,6,0,0,0,0.0066293199895561,1,1,15.9895966666667,15.36765,21.72265,31.2859,6.93333333333333,4.11014972057089e-12,0.0202243607655655,0,0,0
full,速度扫描,场景三_突变迁移,8,C4,4,0.8,0.032,0.018,0.8,0.182247424748455,0.218090017843252,2.16835133068663,0.0204207798523093,2.16906605798146,0.640908853301975,0.136265363522562,6,0,0,0,0.00647474547754165,1,1,15.2390533333333,14.90575,21.5512,24.3649,6.91666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C1,4,1,0.04,0.018,1,0.182247424748455,0.218090017843252,2.27512074832289,0.032011014555067,2.27624113383231,0.595983405967375,0.142645503223458,9,0,0,0,0.00600232736544888,1,1,16.0133733333333,15.5518,21.4778,26.149,7.53333333333333,6.22557561058557e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C2,4,1,0.04,0.018,1,0.182247424748455,0.218090017843252,2.13913892562998,0.0237221102290201,2.13996919948799,0.627231748408428,0.134467006653398,8,0,0,0,0.00649577703188686,1,1,15.3836783333333,14.56245,20.5872,22.3539,7.06666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C3,4,1,0.04,0.018,1,0.182247424748455,0.218090017843252,2.02320274228466,0.027934497067483,2.02418044968202,0.659990961914802,0.127079133440164,6,0,0,0,0.00663304912114021,1,1,14.7644133333333,14.30225,19.78125,23.378,6.95,0,0.0202243607655655,0,0,0
full,速度扫描,场景三_突变迁移,8,C4,4,1,0.04,0.018,1,0.182247424748455,0.218090017843252,1.99438816015159,0.0238295463453923,1.99522219427368,0.665118786458997,0.125175329519645,6,0,0,0,0.00647490507821512,1,1,15.32209,14.7172,22.02485,23.9638,6.96666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C1,4,1.25,0.05,0.018,1.25,0.182247424748455,0.218090017843252,2.15522466104307,0.0374400997452674,2.15653506453415,0.615658677731847,0.135460220982188,8,0,0,0,0.00600232689708288,1,1,16.6037083333333,15.59745,23.7015,26.1256,7.63333333333333,1.38777878078145e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C2,4,1.25,0.05,0.018,1.25,0.182247424748455,0.218090017843252,2.01966959476544,0.0277946604249024,2.02064240788031,0.646271322237151,0.126847232385717,7,0,0,0,0.00649577767178901,1,1,15.3500016666667,14.87725,19.7369,22.2887,7.15,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C3,4,1.25,0.05,0.018,1.25,0.182247424748455,0.218090017843252,1.90241848720528,0.0317940566444156,1.90353127918784,0.67791529221281,0.118895059770847,5,0,0,0,0.00662932110111289,1,1,14.8461483333333,14.4962,20.8311,26.4429,6.9,1.73472347597681e-17,0.0202243607655655,0,0,0
full,速度扫描,场景三_突变迁移,8,C4,4,1.25,0.05,0.018,1.25,0.182247424748455,0.218090017843252,1.87354704558338,0.0277226039517247,1.87451733672169,0.683361987657458,0.116853945351516,5,0,0,0,0.00647497707305465,1,1,15.4099916666667,14.5084,22.25365,26.7258,7,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C1,4,1.5,0.06,0.018,1.5,0.182247424748455,0.218090017843252,2.0937061745591,0.0415807807424168,2.09516150188508,0.623926466246138,0.131621287641768,7,0,0,0,0.00600232839646285,1,1,17.3414583333333,16.56745,22.88645,24.5301,7.61666666666667,3.34243049904259e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C2,4,1.5,0.06,0.018,1.5,0.182247424748455,0.218090017843252,1.95644880530914,0.0312123535433665,1.95754123768315,0.654851412783965,0.122623572528467,7,0,0,0,0.00649577765133284,1,1,15.2964733333333,14.7685,20.9432,24.4595,7.21666666666667,7.94182428154322e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C3,4,1.5,0.06,0.018,1.5,0.182247424748455,0.218090017843252,1.83686071469248,0.0350895005845748,1.83808884721294,0.688574545845547,0.114207730456538,5,0,0,0,0.00662931722611139,1,1,15.568115,14.79595,24.0647,26.5962,6.88333333333333,7.94182428154322e-12,0.0202243607655655,0,0,0
full,速度扫描,场景三_突变迁移,8,C4,4,1.5,0.06,0.018,1.5,0.182247424748455,0.218090017843252,1.80799674569723,0.0308859411930452,1.80907775363899,0.693769232686834,0.112081843070644,5,0,0,0,0.00647486696867654,1,1,15.570815,15.54385,21.19895,23.3097,6.86666666666667,1.73472347597681e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C1,4,2,0.08,0.018,2,0.182247424748455,0.218090017843252,2.0441023814965,0.0465130176569533,2.0457303371145,0.632900541704755,0.128442335217406,7,0,0,0,0.00600232813749631,1,1,16.2947566666667,15.9474,21.25675,27.2363,7.68333333333333,1.56761409408901e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C2,4,2,0.08,0.018,2,0.182247424748455,0.218090017843252,1.9071625267881,0.0370345165903547,1.90845873486877,0.663879325293194,0.119227104989989,6,0,0,0,0.00649577963103558,1,1,15.8062216666667,15.14075,23.4761,25.0739,7.21666666666667,7.79792896921094e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,8,C3,4,2,0.08,0.018,2,0.182247424748455,0.218090017843252,1.7833851876697,0.0404046897302053,1.78479935181026,0.698572641549684,0.110236776587128,5,0,0,0,0.00662934872953665,1,1,16.0025316666667,15.49995,21.8972,24.0655,7.08333333333333,7.79792896921094e-14,0.0202243607655655,0,0,0
full,速度扫描,场景三_突变迁移,8,C4,4,2,0.08,0.018,2,0.182247424748455,0.218090017843252,1.75448591808067,0.0358876343792232,1.75574198528394,0.703945599202406,0.108030053314667,4,0,0,0,0.00647467930478519,1,1,16.3585,15.855,22.69455,24.7621,7,1.13607040441721e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C1,4,0.6,0.024,0.018,0.6,0.178439438251972,0.221962427519905,2.73774232192775,0.0219594688884775,2.73851090333885,0.531963894046968,0.167505519759662,11,0,0,0,0.00600141633233704,1,1,15.8271,15.5112,21.3064,22.9311,7.55,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C2,4,0.6,0.024,0.018,0.6,0.178439438251972,0.221962427519905,2.61351281109535,0.0163670226697915,2.6140856568888,0.562522460565528,0.1612067222629,10,0,0,0,0.00651590966443349,1,1,16.326635,15.4761,22.2943,25.3451,7.21666666666667,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C3,4,0.6,0.024,0.018,0.6,0.178439438251972,0.221962427519905,2.50467312293736,0.0196141237725071,2.5053596172694,0.592181840284543,0.155478656091808,8,0,0,0,0.00684684698258622,1,1,16.7204083333333,16.2633,23.03575,28.8094,7.18333333333333,1.04083408558608e-17,0.0202445970602181,0,0,0
full,速度扫描,场景三_突变迁移,9,C4,4,0.6,0.024,0.018,0.6,0.178439438251972,0.221962427519905,2.46570575724339,0.0166810695369542,2.46628959467719,0.599952101981399,0.153375866436722,7,0,0,0,0.00647528709113317,1,1,16.63186,16.29805,23.3479,26.7931,7.03333333333333,5.89805981832114e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C1,4,0.8,0.032,0.018,0.8,0.178439438251972,0.221962427519905,2.41501939935758,0.0270366609591442,2.41596568249115,0.573789801360629,0.150596758842231,10,0,0,0,0.00600140960860332,1,1,15.8889483333333,15.358,22.00335,29.3684,7.38333333333333,1.68910718745252e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C2,4,0.8,0.032,0.018,0.8,0.178439438251972,0.221962427519905,2.29467967299558,0.0200938158704647,2.29538295655105,0.604314733249921,0.14378359318,9,0,0,0,0.00651590905517574,1,1,16.44766,15.5336,22.75555,23.35,7.05,1.17473669680734e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C3,4,0.8,0.032,0.018,0.8,0.178439438251972,0.221962427519905,2.18219710367515,0.0240768337824469,2.18303979285753,0.634723683310962,0.137109489748441,6,0,0,0,0.00684666024183662,1,1,15.7725883333333,15.00825,24.04745,25.9784,6.91666666666667,1.17473669680734e-11,0.0202445970602181,0,0,0
full,速度扫描,场景三_突变迁移,9,C4,4,0.8,0.032,0.018,0.8,0.178439438251972,0.221962427519905,2.14973547658655,0.0203892750295081,2.15044910121258,0.642364543228652,0.135122111665465,6,0,0,0,0.00647474547754165,1,1,16.0640166666667,16.0085,23.79215,25.7994,6.95,2.08166817117217e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C1,4,1,0.04,0.018,1,0.178439438251972,0.221962427519905,2.2435287322118,0.0303168243025762,2.24458982106239,0.599729464114722,0.140787804827059,9,0,0,0,0.00600140864484093,1,1,16.8143783333333,16.96715,23.84615,25.2677,7.43333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C2,4,1,0.04,0.018,1,0.178439438251972,0.221962427519905,2.12437708881969,0.0237389752770129,2.12520795295439,0.627911089724972,0.133549036929587,8,0,0,0,0.00651590899852619,1,1,16.8108566666667,16.7452,22.06615,23.7124,7.08333333333333,1.26343380202343e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C3,4,1,0.04,0.018,1,0.178439438251972,0.221962427519905,2.00938286565598,0.0281273172640212,2.01036732176022,0.659673692097608,0.126169627401995,6,0,0,0,0.00684635748773808,1,1,17.4542733333333,17.12705,21.84835,28.1204,7.03333333333333,1.26343380202343e-13,0.0202445970602181,0,0,0
full,速度扫描,场景三_突变迁移,9,C4,4,1,0.04,0.018,1,0.178439438251972,0.221962427519905,1.97854745590671,0.0237622690168557,1.9793791353223,0.665905261692748,0.124116281699611,6,0,0,0,0.00647490507821512,1,1,16.8366566666667,16.39885,22.9364,26.8402,6.98333333333333,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C1,4,1.25,0.05,0.018,1.25,0.178439438251972,0.221962427519905,2.13477316847169,0.0373356468993111,2.13607991611317,0.614032398117813,0.13419617453199,8,0,0,0,0.00600140814676259,1,1,17.0252583333333,16.56395,22.4559,24.1269,7.68333333333333,5.31519273039294e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C2,4,1.25,0.05,0.018,1.25,0.178439438251972,0.221962427519905,2.00700535614216,0.0276673893600871,2.00797371476976,0.645081298183256,0.126012498269793,7,0,0,0,0.00651590930811069,1,1,16.527165,15.90745,22.2619,24.2914,7.13333333333333,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C3,4,1.25,0.05,0.018,1.25,0.178439438251972,0.221962427519905,1.89071162702887,0.0318541118970804,1.89182652094527,0.677304519032271,0.118071676966324,5,0,0,0,0.00684605616273637,1,1,17.5949333333333,17.18615,23.0364,29.849,6.81666666666667,6.93889390390723e-18,0.0202445970602181,0,0,0
full,速度扫描,场景三_突变迁移,9,C4,4,1.25,0.05,0.018,1.25,0.178439438251972,0.221962427519905,1.85975893186294,0.0275323583734119,1.86072256440601,0.683562489198147,0.115866486305896,5,0,0,0,0.00647497707305465,1,1,16.0847966666667,15.68865,22.17875,24.3173,6.91666666666667,8.60422844084496e-16,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C1,4,1.5,0.06,0.018,1.5,0.178439438251972,0.221962427519905,2.07222859725017,0.041203509267469,2.07367072007453,0.623699673933809,0.13025438088088,7,0,0,0,0.00600140964761178,1,1,16.4945633333333,16.3704,21.1557,22.6447,7.58333333333333,3.56242813026597e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C2,4,1.5,0.06,0.018,1.5,0.178439438251972,0.221962427519905,1.94576331634413,0.031305288518904,1.94685900144229,0.654453826480797,0.12189523804027,7,0,0,0,0.00651590915578849,1,1,16.3871516666667,16.1014,21.90475,22.1962,7.2,6.00200444900167e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C3,4,1.5,0.06,0.018,1.5,0.178439438251972,0.221962427519905,1.82631554975348,0.0353875475575813,1.82755411391799,0.687636978210495,0.113435677575664,5,0,0,0,0.00684620610226588,1,1,16.5641583333333,16.1769,22.23165,27.4365,6.98333333333333,6.00200444900167e-13,0.0202445970602181,0,0,0
full,速度扫描,场景三_突变迁移,9,C4,4,1.5,0.06,0.018,1.5,0.178439438251972,0.221962427519905,1.79537989986897,0.030892311182694,1.79646113076037,0.694558714865206,0.11113981636798,5,0,0,0,0.00647486696867654,1,1,15.24237,15.0955,19.52865,20.554,6.86666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C1,4,2,0.08,0.018,2,0.178439438251972,0.221962427519905,2.0207713193705,0.0461870481281317,2.02238786605498,0.635099016119843,0.126919590452645,7,0,0,0,0.00600141286817725,1,1,16.8136966666667,16.97455,21.2216,21.9268,7.61666666666667,1.78097120384635e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C2,4,2,0.08,0.018,2,0.178439438251972,0.221962427519905,1.89647753073158,0.0368147345429028,1.89776604644059,0.664802225093263,0.118477927466196,6,0,0,0,0.00651590913384091,1,1,16.591265,16.06705,22.85615,29.928,7.31666666666667,3.81292220019702e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,9,C3,4,2,0.08,0.018,2,0.178439438251972,0.221962427519905,1.7739323823978,0.040313556683258,1.77534335688171,0.697638995121154,0.109519861932841,5,0,0,0,0.00684693585610791,1,1,16.1978283333333,16.1223,21.0097,23.3788,7.16666666666667,3.81292220019702e-15,0.0202445970602181,0,0,0
full,速度扫描,场景三_突变迁移,9,C4,4,2,0.08,0.018,2,0.178439438251972,0.221962427519905,1.74298816638955,0.0357509583905885,1.74423944993322,0.704215350972534,0.107139456897624,4,0,0,0,0.00647467930478525,1,1,15.9337616666667,15.6991,22.6346,24.7893,6.93333333333333,1.25181670584951e-11,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C1,4,0.6,0.024,0.018,0.6,0.179413276903375,0.217531396929332,2.75042399527481,0.0222355006619944,2.75120223779798,0.535595772959115,0.168135244289844,11,0,0,0,0.0060032898209285,1,1,17.52066,17.29015,22.6935,24.4098,7.65,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C2,4,0.6,0.024,0.018,0.6,0.179413276903375,0.217531396929332,2.64907970342275,0.0164882340109753,2.64965679161313,0.560838457628382,0.163034931353799,10,0,0,0,0.00652320322590434,1,1,16.6390983333333,16.20675,22.33505,24.3051,7.16666666666667,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C3,4,0.6,0.024,0.018,0.6,0.179413276903375,0.217531396929332,2.53646701146965,0.0196776370133246,2.53715572876512,0.590910643026805,0.157173504899266,8,0,0,0,0.00771810161205523,1,1,16.3573966666667,15.9928,23.30155,30.0326,7.15,2.08166817117217e-17,0.020208986788158,0,0,0
full,速度扫描,场景三_突变迁移,10,C4,4,0.6,0.024,0.018,0.6,0.179413276903375,0.217531396929332,2.50083422033854,0.0167496062482247,2.50142045655723,0.597996690537011,0.155272762550727,8,0,0,0,0.00647528709113322,1,1,15.9236983333333,16.01225,21.03885,22.2347,7,5.55111512312578e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C1,4,0.8,0.032,0.018,0.8,0.179413276903375,0.217531396929332,2.41360134983088,0.0270283153590493,2.41454734086844,0.581030732248231,0.15051827003725,9,0,0,0,0.00600094362566235,1,1,16.8255666666667,16.3676,24.24795,27.9407,7.31666666666667,1.28438926161323e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C2,4,0.8,0.032,0.018,0.8,0.179413276903375,0.217531396929332,2.32161573759125,0.0201828455195692,2.32232213718443,0.604213783943563,0.145336354975895,9,0,0,0,0.00652320257257173,1,1,16.5842966666667,16.29975,21.00645,26.501,7.03333333333333,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C3,4,0.8,0.032,0.018,0.8,0.179413276903375,0.217531396929332,2.20749318897813,0.0240941760569897,2.20833648514013,0.632246229890057,0.138638427576175,6,0,0,0,0.00771825426909957,1,1,15.3069233333333,14.9784,21.04895,23.2255,6.96666666666667,3.46944695195361e-17,0.020208986788158,0,0,0
full,速度扫描,场景三_突变迁移,10,C4,4,0.8,0.032,0.018,0.8,0.179413276903375,0.217531396929332,2.17742120560515,0.0204111838458189,2.17813559703976,0.638967831441089,0.136818909065638,6,0,0,0,0.00647474547754164,1,1,14.882625,13.98025,23.13645,25.5932,6.91666666666667,6.93889390390723e-18,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C1,4,1,0.04,0.018,1,0.179413276903375,0.217531396929332,2.24686124281617,0.0320459484732767,2.24798285101274,0.603142758356793,0.1409849205817,8,0,0,0,0.00600094650046508,1,1,16.6808466666667,16.26215,23.6023,28.0684,7.48333333333333,5.99925664701573e-12,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C2,4,1,0.04,0.018,1,0.179413276903375,0.217531396929332,2.1465258659157,0.023703764090089,2.14735549765886,0.627054241019766,0.134924021396317,8,0,0,0,0.00652320261162276,1,1,15.3352633333333,15.41905,20.31905,22.8004,7.13333333333333,2.77555756156289e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C3,4,1,0.04,0.018,1,0.179413276903375,0.217531396929332,2.03025590528693,0.0281336345319114,2.03124058249555,0.659120745526741,0.12754081257624,6,0,0,0,0.00694477109326853,1,1,15.3594783333333,14.858,21.32505,23.9553,7.03333333333333,2.77555756156289e-17,0.020208986788158,0,0,0
full,速度扫描,场景三_突变迁移,10,C4,4,1,0.04,0.018,1,0.179413276903375,0.217531396929332,2.00168306797416,0.0239228625219783,2.00252036816243,0.664630017988324,0.125660037073824,6,0,0,0,0.00647490507821506,1,1,14.7179216666667,14.468,20.55165,23.4771,6.95,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C1,4,1.25,0.05,0.018,1.25,0.179413276903375,0.217531396929332,2.12513175193969,0.036908912695841,2.12642356388404,0.622537007667965,0.133596118893802,8,0,0,0,0.00600094310159474,1,1,15.63816,15.0984,21.81855,25.0866,7.5,4.16333634234434e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C2,4,1.25,0.05,0.018,1.25,0.179413276903375,0.217531396929332,2.02598509002934,0.0278772187818893,2.0269607926867,0.645551307515284,0.127261457709372,7,0,0,0,0.00652320283036571,1,1,15.700955,15.3373,20.80765,23.0748,7.08333333333333,3.46944695195361e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C3,4,1.25,0.05,0.018,1.25,0.179413276903375,0.217531396929332,1.90815948330733,0.0321076797559587,1.90928325209879,0.677664735304163,0.119296766537408,5,0,0,0,0.00683792675879769,1,1,15.56519,14.3207,24.05455,26.2565,7.05,3.46944695195361e-17,0.020208986788158,0,0,0
full,速度扫描,场景三_突变迁移,10,C4,4,1.25,0.05,0.018,1.25,0.179413276903375,0.217531396929332,1.87959826912621,0.0278040083278873,1.88057140941769,0.682724522531959,0.117284688983383,5,0,0,0,0.00647497707305468,1,1,14.813915,14.6962,19.8148,24.0566,7,0,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C1,4,1.5,0.06,0.018,1.5,0.179413276903375,0.217531396929332,2.06233808574849,0.0409552195016158,2.06377151843104,0.631749033610117,0.129620067429006,7,0,0,0,0.00600094297815901,1,1,16.5260216666667,16.4812,22.54745,24.3867,7.51666666666667,4.19803081186387e-14,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C2,4,1.5,0.06,0.018,1.5,0.179413276903375,0.217531396929332,1.96166164615349,0.0312804074124307,1.96275646041292,0.655206169416925,0.122977319943083,7,0,0,0,0.00652320330170629,1,1,15.4728416666667,14.88145,22.23635,26.6351,7.21666666666667,3.62869456704829e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C3,4,1.5,0.06,0.018,1.5,0.179413276903375,0.217531396929332,1.84190876797439,0.0354014163482423,1.84314781754658,0.688235481461444,0.114575476945979,5,0,0,0,0.00683676814272464,1,1,15.0169633333333,14.6083,20.8046,24.7566,7.03333333333333,3.62869456704829e-13,0.020208986788158,0,0,0
full,速度扫描,场景三_突变迁移,10,C4,4,1.5,0.06,0.018,1.5,0.179413276903375,0.217531396929332,1.8133428635108,0.0309910903549552,1.81442755167323,0.693418951381367,0.112478626901612,5,0,0,0,0.0064748669686765,1,1,14.465075,13.92585,20.67685,22.977,6.81666666666667,1.13797860024079e-15,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C1,4,2,0.08,0.018,2,0.179413276903375,0.217531396929332,2.00480319782885,0.0466402332035964,2.00643560599097,0.6423758776169,0.125866783074962,7,0,0,0,0.00600094518090968,1,1,16.4491866666667,16.30655,23.50205,25.8968,7.53333333333333,1.04083408558608e-17,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C2,4,2,0.08,0.018,2,0.179413276903375,0.217531396929332,1.91185388011752,0.03708563447063,1.91315187732399,0.663930461460757,0.119554555690909,6,0,0,0,0.00652320565868826,1,1,15.7241433333333,15.0013,21.47875,24.308,7.23333333333333,1.48197426552699e-13,NaN,0,0,0
full,速度扫描,场景三_突变迁移,10,C3,4,2,0.08,0.018,2,0.179413276903375,0.217531396929332,1.78781720270192,0.0406959605141234,1.78924156131992,0.69870890076342,0.110571306538017,5,0,0,0,0.00683763631735865,1,1,15.361575,14.9063,22.56935,23.5018,7.13333333333333,1.48197426552699e-13,0.020208986788158,0,0,0
full,速度扫描,场景三_突变迁移,10,C4,4,2,0.08,0.018,2,0.179413276903375,0.217531396929332,1.75912467233383,0.035992969539746,1.76038442626772,0.703458260688047,0.10838729164462,4,0,0,0,0.00647467930478525,1,1,15.05986,14.5309,19.63315,22.5665,7.06666666666667,1.15567277969575e-13,NaN,0,0,0

